Social Interpretable Reinforcement Learning

Reinforcement Learning (RL) bears the promise of being a game-changer in many applications. However, since most of the literature in the field is currently focused on opaque models, the use of RL in high-stakes scenarios, where interpretability is crucial, is still limited. Recently, some approaches to interpretable RL, e.g., based on Decision Trees, have been proposed, but one of the main limitations of these techniques is their training cost. To overcome this limitation, we propose a new method, called Social Interpretable RL (SIRL), that can substantially reduce the number of episodes needed for training. Our method mimics a social learning process, where each agent in a group learns to solve a given task based both on its own individual experience as well as the experience acquired together with its peers. Our approach is divided into the following two phases. (1) In the collaborative phase, all the agents in the population interact with a shared instance of the environment, where each agent observes the state and independently proposes an action. Then, voting is performed to choose the action that will actually be deployed in the environment. (2) In the individual phase, then, each agent refines its individual performance by interacting with its own instance of the environment. This mechanism makes the agents experience a larger number of episodes with little impact on the computational cost of the process. Our results (on 6 widely-known RL benchmarks) show that SIRL not only reduces the computational cost by a factor varying from a minimum of 43% to a maximum 76%, but it also increases the convergence speed and, often, improves the quality of the solutions.

==> imgs/DTs/LunarLander-v2.csv <==
,Unnamed: 0,gen,nevals,avg,std,min,max,Episodes,SocialEpisodes
0,0,0,500,-338.2601452263615,67.2121540600397,-600.892080243213,-173.3174338261881,9,0
1,1,1,451,-295.3714488372095,45.87433795488732,-441.9511700194532,-165.09601793713762,9,0
2,2,2,453,-275.3013503778857,41.485886856007625,-423.5951088691488,-161.91979762413823,9,0
3,3,3,455,-261.36222910155254,37.48985466869655,-396.0116697241263,-161.91979762413823,9,0
4,4,4,458,-252.68941556342503,35.199620011783786,-373.2496490533859,-161.91979762413823,9,0
5,5,5,455,-241.77451142518785,31.928857695630832,-342.04478035639863,-156.23638043151823,9,0
6,6,6,457,-234.35032844018923,30.62668557817353,-327.3157820530696,-156.23638043151823,9,0
7,7,7,460,-227.99106836251192,29.845722872145604,-317.81363882109923,-103.21727819868876,9,0
8,8,8,453,-221.48123193227684,28.408377228546566,-300.8735965343824,-103.21727819868876,9,0
9,9,9,453,-215.5591457454633,28.12578887271857,-299.9408741149199,-103.21727819868876,9,0
10,10,10,454,-211.29901752856148,27.43662863148228,-299.9408741149199,-103.21727819868876,9,0
11,11,11,449,-205.97980305234208,27.52180236765916,-284.68693224456257,-103.21727819868876,9,0
12,12,12,452,-201.0947230803864,28.0712282651308,-283.65325808158263,-95.72255005252715,9,0
13,13,13,461,-198.41694010641567,27.466001194865324,-283.65325808158263,-95.72255005252715,9,0
14,14,14,456,-194.63853281940607,27.24073465533823,-283.65325808158263,-95.72255005252715,9,0
15,15,15,458,-190.4180952688872,27.27399845173485,-283.65325808158263,-95.72255005252715,9,0
16,16,16,456,-187.56639003243396,27.32898628073424,-283.65325808158263,-95.72255005252715,9,0
17,17,17,458,-184.34224910931965,27.362765742191588,-246.76823359360367,-95.72255005252715,9,0
18,18,18,464,-180.9881408808163,27.117263100404287,-246.76823359360367,-95.72255005252715,9,0
19,19,19,444,-177.36814016767408,27.831349473734505,-246.76823359360367,-95.72255005252715,9,0
20,20,20,451,-174.57401152471698,27.454178373587943,-245.34821328779304,-95.72255005252715,9,0
21,21,21,457,-171.7529658869777,26.977907844586344,-245.34821328779304,-95.72255005252715,9,0
22,22,22,461,-168.32745191424783,27.227874887072616,-245.34821328779304,-95.72255005252715,9,0
23,23,23,458,-165.10479681254645,27.309591387114608,-245.34821328779304,-95.72255005252715,9,0
24,24,24,454,-161.6982379398631,27.4329799450538,-227.47798162223717,-95.72255005252715,9,0
25,25,25,443,-157.7238554573052,27.437026124417027,-227.47798162223717,-95.72255005252715,9,0
26,26,26,451,-154.793791873155,26.92111142935437,-226.6293519718498,-95.72255005252715,9,0
27,27,27,458,-152.58686339046574,26.96796642514841,-226.6293519718498,-95.72255005252715,9,0
28,28,28,449,-149.5637210691084,27.173077314880807,-226.6293519718498,-95.72255005252715,9,0
29,29,29,458,-147.00623420878668,27.40689343616713,-226.6293519718498,-89.36600771338543,9,0
30,30,30,444,-144.5198787660909,27.602594606353836,-226.6293519718498,-89.36600771338543,9,0
31,31,31,458,-141.81305323065445,27.22708928594472,-226.6293519718498,-89.36600771338543,9,0
32,32,32,449,-139.0347312363118,27.28269070484725,-226.6293519718498,-84.22967737206854,9,0
33,33,33,462,-137.0659320285695,27.02825359845307,-212.76469240314597,-84.22967737206854,9,0
34,34,34,448,-134.43624688812287,26.730399389978952,-212.76469240314597,-84.22967737206854,9,0
35,35,35,458,-133.17000513365073,27.00545630302446,-208.33488698504397,-84.22967737206854,9,0
36,36,36,462,-131.16916603093804,26.745093201122096,-208.33488698504397,-84.22967737206854,9,0
37,37,37,451,-128.8045911857341,26.82981572630897,-208.33488698504397,-84.22967737206854,9,0
38,38,38,454,-126.29537760164438,26.396410061634143,-208.33488698504397,-84.22967737206854,9,0
39,39,39,445,-124.0919544263296,25.79665052518694,-208.33488698504397,-84.22967737206854,9,0
40,40,40,454,-121.91956694864471,25.3143957024049,-208.33488698504397,-84.22967737206854,9,0
41,41,41,453,-119.65931604958986,24.56245962931437,-208.33488698504397,-84.22967737206854,9,0
42,42,42,455,-118.30405462526367,24.54188379596245,-208.33488698504397,-84.22967737206854,9,0
43,43,43,463,-117.31504894982103,24.298376767861672,-208.33488698504397,-84.22967737206854,9,0
44,44,44,450,-115.6918119591062,24.446103449127826,-208.33488698504397,-84.22967737206854,9,0
45,45,45,453,-113.90308843587276,24.019908281246448,-208.33488698504397,-84.22967737206854,9,0
46,46,46,458,-112.4704473953282,23.48765480386353,-208.33488698504397,-84.22967737206854,9,0
47,47,47,461,-111.2997554696608,23.175199761101904,-208.33488698504397,-84.22967737206854,9,0
48,48,48,457,-110.11714700066123,22.545886244676147,-208.33488698504397,-84.22967737206854,9,0
49,49,49,455,-109.29784623083609,22.39584248323632,-208.33488698504397,-84.22967737206854,9,0
50,50,50,457,-108.26222397135274,22.24704882825458,-203.2006460961001,-84.22967737206854,9,0
51,51,51,442,-106.5907531097564,21.521083193317956,-203.2006460961001,-84.22967737206854,9,0
52,52,52,459,-105.51962648191872,20.743964400759317,-203.2006460961001,-84.22967737206854,9,0
53,53,53,461,-104.7245486227785,20.359704948382845,-203.2006460961001,-84.22967737206854,9,0
54,54,54,452,-103.19155724085977,19.25996340710052,-203.2006460961001,-84.22967737206854,9,0
55,55,55,454,-102.0909546926832,18.700153825393503,-203.2006460961001,-84.22967737206854,9,0
56,56,56,454,-101.05475390904832,18.19445055932918,-203.2006460961001,-82.99019217470303,9,0
57,57,57,459,-100.20911635616454,17.429446445947615,-203.2006460961001,-82.99019217470303,9,0
58,58,58,444,-99.2337913185514,17.278200888195546,-203.2006460961001,-82.99019217470303,9,0
59,59,59,450,-98.16718219155734,16.99355399798906,-203.2006460961001,-82.99019217470303,9,0
60,60,60,452,-97.1548120795361,16.608116183795985,-203.2006460961001,-82.99019217470303,9,0
61,61,61,456,-96.14186474763812,15.74698369765097,-203.2006460961001,-82.99019217470303,9,0
62,62,62,465,-95.62135717287713,15.42684715931166,-203.2006460961001,-82.99019217470303,9,0
63,63,63,447,-94.53436029136417,14.916078141814657,-203.2006460961001,-57.0863331434534,9,0
64,64,64,467,-94.3269172321891,14.97741101165651,-203.2006460961001,-57.0863331434534,9,0
65,65,65,458,-93.63116239663276,14.678018957552382,-203.2006460961001,-57.0863331434534,9,0
66,66,66,462,-92.7699250687144,13.474335861699064,-175.34313442825265,-57.0863331434534,9,0
67,67,67,459,-92.0598698133452,13.01852451913396,-175.34313442825265,-57.0863331434534,9,0
68,68,68,465,-91.60905767498406,12.813229005645107,-175.34313442825265,-57.0863331434534,9,0
69,69,69,453,-90.9921367137029,12.244189781995368,-175.34313442825265,-57.0863331434534,9,0
70,70,70,449,-89.84364058779622,10.945175294750374,-175.34313442825265,-57.0863331434534,9,0
71,71,71,459,-89.40785369143033,11.129613638783368,-175.34313442825265,-57.0863331434534,9,0
72,72,72,443,-88.89462692871903,10.970573389170514,-175.34313442825265,-57.0863331434534,9,0
73,73,73,447,-88.59141143843617,10.902738031462151,-175.34313442825265,-57.0863331434534,9,0
74,74,74,463,-88.22838976031545,10.76746015855278,-175.34313442825265,-57.0863331434534,9,0
75,75,75,465,-87.78570537246841,10.542263669765116,-175.34313442825265,-57.0863331434534,9,0
76,76,76,450,-87.27168004677351,10.040321624884792,-157.10227516008342,-57.0863331434534,9,0
77,77,77,453,-86.55886667787435,10.031045501723462,-157.10227516008342,-57.0863331434534,9,0
78,78,78,448,-86.01037410968706,9.639031411280198,-157.10227516008342,-57.0863331434534,9,0
79,79,79,456,-85.61313311480227,9.11381295800623,-157.10227516008342,-57.0863331434534,9,0
80,80,80,452,-85.25194906297988,8.798707853686306,-157.10227516008342,-57.0863331434534,9,0
81,81,81,457,-84.75623106747248,9.1174821303712,-157.02390425511683,-57.0863331434534,9,0
82,82,82,457,-84.40898080118448,9.401725565259213,-157.02390425511683,-57.0863331434534,9,0
83,83,83,450,-83.78581954266137,10.083767897802032,-157.02390425511683,-57.0863331434534,9,0
84,84,84,461,-83.54853336280159,10.145308419763351,-157.02390425511683,-57.0863331434534,9,0
85,85,85,463,-83.22458071883608,10.11085845706226,-145.2474722438384,-57.0863331434534,9,0
86,86,86,448,-82.33816715870766,10.46696933813333,-145.2474722438384,-57.0863331434534,9,0
87,87,87,457,-81.61987552093123,10.90125925064388,-145.2474722438384,-57.0863331434534,9,0
88,88,88,455,-81.09222134382607,11.13882448893952,-145.2474722438384,-57.0863331434534,9,0
89,89,89,454,-80.4000375419365,11.55471190311339,-145.2474722438384,-57.0863331434534,9,0
90,90,90,454,-79.4249061756729,11.76202839331622,-138.57881038567842,-57.0863331434534,9,0
91,91,91,456,-78.71379306488892,12.136124300006273,-138.57881038567842,-57.0863331434534,9,0
92,92,92,460,-78.3446747760351,12.3173650215335,-138.57881038567842,-57.0863331434534,9,0
93,93,93,452,-77.51762281809931,12.780931235215586,-138.57881038567842,-57.0863331434534,9,0
94,94,94,449,-76.61339038374601,12.81236864563648,-138.57881038567842,-57.0863331434534,9,0
95,95,95,457,-76.0137646065384,13.015195405199638,-138.57881038567842,-57.0863331434534,9,0
96,96,96,458,-75.03376846480982,13.371357917149805,-138.57881038567842,-57.0863331434534,9,0
97,97,97,458,-74.38638182049772,13.489790526714662,-138.57881038567842,-57.0863331434534,9,0
98,98,98,442,-73.02112340947544,13.80806473976741,-138.57881038567842,-57.0863331434534,9,0
99,99,99,461,-72.3803871649557,13.56668831085013,-113.77244716475565,-57.0863331434534,9,0
100,100,100,459,-71.23965314914645,13.657739190583948,-113.77244716475565,-57.0863331434534,9,0
101,0,0,500,-328.4240339509628,62.838865044787134,-519.8385974483344,-163.27799219497743,9,0
102,1,1,462,-294.73141510352025,47.133906990325904,-467.8267209785095,-163.27799219497743,9,0
103,2,2,460,-275.64146944348823,39.84278715136324,-426.0750804409876,-140.7499585719668,9,0
104,3,3,449,-260.660973952962,37.575092795182776,-367.2735805437326,-140.7499585719668,9,0
105,4,4,456,-246.2482324101276,33.49993433792326,-354.7036989190784,-123.08536140238806,9,0
106,5,5,450,-237.46487230025627,32.031772045712096,-332.23267746446925,-123.08536140238806,9,0
107,6,6,451,-230.62882988860028,32.01359408223828,-332.23267746446925,-123.08536140238806,9,0
108,7,7,455,-225.0196198669796,30.71838934855173,-332.23267746446925,-123.08536140238806,9,0
109,8,8,465,-220.05962314335275,29.377706767444696,-313.8651090433725,-123.08536140238806,9,0
110,9,9,445,-214.59526047639187,28.156719615693326,-305.64374475638465,-123.08536140238806,9,0
111,10,10,445,-210.2847561809553,27.601035762818352,-305.64374475638465,-123.08536140238806,9,0
112,11,11,460,-206.0618349528226,26.215465354608718,-283.0051834192023,-123.08536140238806,9,0
113,12,12,452,-202.4030637764309,26.80487859816824,-275.8309415985763,-101.46313339887804,9,0
114,13,13,451,-199.46969830438815,26.772835331946176,-275.8309415985763,-101.46313339887804,9,0
115,14,14,452,-195.73809545455796,25.840556945768444,-275.8309415985763,-101.46313339887804,9,0
116,15,15,452,-192.16467850224836,25.780451863488324,-269.76682425773504,-101.46313339887804,9,0
117,16,16,454,-189.3180281631213,25.216472912543846,-263.90820683288496,-101.46313339887804,9,0
118,17,17,461,-186.1082905143991,25.84183420799334,-263.90820683288496,-99.07030161704596,9,0
119,18,18,450,-183.28429356358956,26.44094461634372,-252.9214941442731,-98.72631551714844,9,0
120,19,19,456,-181.30872708442467,27.03186890144143,-252.9214941442731,-98.72631551714844,9,0
121,20,20,457,-178.92461752949654,27.129593197394275,-252.9214941442731,-98.72631551714844,9,0
122,21,21,458,-175.98134464068693,27.770637533920567,-250.9818229012232,-98.72631551714844,9,0
123,22,22,460,-173.42000681879037,27.71335544580984,-250.9818229012232,-98.72631551714844,9,0
124,23,23,435,-169.65801805633149,27.205058747554585,-250.9818229012232,-98.72631551714844,9,0
125,24,24,466,-166.924412814882,27.70390862116138,-250.9818229012232,-72.77560260820604,9,0
126,25,25,450,-162.69720113287022,28.185172612620462,-247.0673601762417,-72.77560260820604,9,0
127,26,26,455,-159.68728200215642,28.63510992477558,-247.0673601762417,-72.77560260820604,9,0
128,27,27,446,-156.76961588917493,28.3865530174033,-247.0673601762417,-72.77560260820604,9,0
129,28,28,458,-154.68946283450606,28.00585105631676,-224.07979085290745,-72.77560260820604,9,0
130,29,29,457,-152.12613428483388,28.841907710129025,-224.07979085290745,-72.77560260820604,9,0
131,30,30,461,-150.42806457212336,29.180403039787887,-224.07979085290745,-72.77560260820604,9,0
132,31,31,457,-148.31479836089443,29.558759803690112,-224.07979085290745,-70.32379580788725,9,0
133,32,32,452,-145.20847416407972,29.837580696503405,-224.07979085290745,-70.32379580788725,9,0
134,33,33,462,-142.75340216375184,29.825869360108072,-224.07979085290745,-70.32379580788725,9,0
135,34,34,454,-139.5885466194042,30.444653406654563,-224.07979085290745,34.86148985625826,9,0
136,35,35,448,-137.23410858532023,30.85369210136667,-211.0679048435411,34.86148985625826,9,0
137,36,36,447,-134.28639319242603,31.72540535615085,-211.0679048435411,34.86148985625826,9,0
138,37,37,449,-131.4302750368631,32.54054945097074,-211.0679048435411,34.86148985625826,9,0
139,38,38,460,-128.60404837141058,32.72344797840855,-211.0679048435411,34.86148985625826,9,0
140,39,39,446,-124.81759384081585,33.01930940512981,-211.0679048435411,34.86148985625826,9,0
141,40,40,456,-122.92512039490518,33.06368202363402,-211.0679048435411,34.86148985625826,9,0
142,41,41,448,-119.90047854779785,33.941196661936885,-208.036732626475,34.86148985625826,9,0
143,42,42,466,-117.99671359594312,34.670898807146614,-208.036732626475,34.86148985625826,9,0
144,43,43,457,-115.96293820994242,34.21001564368096,-208.036732626475,34.86148985625826,9,0
145,44,44,449,-112.3685822673038,36.09344814597404,-208.036732626475,34.86148985625826,9,0
146,45,45,455,-110.12526153224408,37.1291502746561,-208.036732626475,34.86148985625826,9,0
147,46,46,462,-108.08718603540358,37.661098422099165,-208.036732626475,34.86148985625826,9,0
148,47,47,466,-105.76995611248611,37.750415727675104,-208.036732626475,34.86148985625826,9,0
149,48,48,446,-101.48973013289331,39.85865067727839,-208.036732626475,34.86148985625826,9,0
150,49,49,443,-98.8405514751794,39.93593057804846,-207.76702270821977,34.86148985625826,9,0
151,50,50,460,-94.61380905707716,42.37586526359029,-207.76702270821977,34.86148985625826,9,0
152,51,51,461,-92.41846812263842,42.467492657833056,-207.76702270821977,34.86148985625826,9,0
153,52,52,466,-90.97197382807876,43.60075785023542,-207.76702270821977,34.86148985625826,9,0
154,53,53,457,-88.49402679916648,44.777028348721466,-207.76702270821977,34.86148985625826,9,0
155,54,54,437,-82.97284933339516,48.151066357897406,-205.7719616295205,34.86148985625826,9,0
156,55,55,466,-80.72235256172405,48.8270677156652,-189.79347009841635,34.86148985625826,9,0
157,56,56,456,-78.41067241096917,49.09791281781176,-189.79347009841635,34.86148985625826,9,0
158,57,57,447,-74.26768036403263,50.55121111836808,-189.79347009841635,34.86148985625826,9,0
159,58,58,451,-70.89861077838395,51.57664611417067,-189.79347009841635,34.86148985625826,9,0
160,59,59,454,-66.90127657634939,52.88249349873672,-189.79347009841635,34.86148985625826,9,0
161,60,60,465,-64.30327549240126,53.89501109088524,-189.79347009841635,34.86148985625826,9,0
162,61,61,441,-59.25620357595952,55.43682718913508,-189.79347009841635,34.86148985625826,9,0
163,62,62,442,-52.83432013871527,57.47397473476931,-189.79347009841635,104.4430300079142,9,0
164,63,63,458,-47.3892079381201,58.97738306679349,-189.79347009841635,104.4430300079142,9,0
165,64,64,463,-44.61841192407411,59.08499766063545,-189.79347009841635,104.4430300079142,9,0
166,65,65,450,-40.38746608519761,59.9256622378003,-189.79347009841635,104.4430300079142,9,0
167,66,66,473,-37.73390262321566,60.26663918602137,-189.79347009841635,104.4430300079142,9,0
168,67,67,466,-33.209979059172696,60.30457482891405,-189.79347009841635,104.4430300079142,9,0
169,68,68,460,-29.253572754118817,60.22968853458976,-187.22163470186624,104.4430300079142,9,0
170,69,69,477,-26.58150260590897,60.58831968941527,-186.50830621887957,104.4430300079142,9,0
171,70,70,464,-23.045562087399507,60.697357439011405,-186.50830621887957,104.4430300079142,9,0
172,71,71,456,-19.598439692539337,59.88247333422528,-186.50830621887957,104.4430300079142,9,0
173,72,72,449,-13.767599194505884,58.52969542163288,-186.50830621887957,104.4430300079142,9,0
174,73,73,462,-10.715732829840384,58.10574193614036,-186.50830621887957,104.4430300079142,9,0
175,74,74,453,-6.665818967584643,56.63030739957186,-186.50830621887957,104.4430300079142,9,0
176,75,75,447,-2.5743655686881306,55.55515265914376,-186.50830621887957,104.4430300079142,9,0
177,76,76,453,1.166933900168153,54.11233040176656,-186.50830621887957,104.4430300079142,9,0
178,77,77,455,3.860291303173304,52.63347203967321,-140.7499585719668,104.4430300079142,9,0
179,78,78,453,7.109025259780341,51.22450310110344,-140.7499585719668,104.4430300079142,9,0
180,79,79,455,10.491383978282524,48.92878940199992,-140.7499585719668,104.4430300079142,9,0
181,80,80,450,13.352379083062912,47.78111442334408,-127.55724909914122,122.3151779125806,9,0
182,81,81,465,16.7381139172911,45.52576288204129,-127.55724909914122,122.3151779125806,9,0
183,82,82,463,19.31061204964551,43.86954479230627,-127.55724909914122,122.3151779125806,9,0
184,83,83,458,20.995397041154455,43.580245905740654,-127.55724909914122,122.3151779125806,9,0
185,84,84,458,23.7943230841628,42.67803624240194,-127.55724909914122,122.3151779125806,9,0
186,85,85,452,25.34212363554133,41.54089131904102,-127.55724909914122,122.3151779125806,9,0
187,86,86,467,26.74984671585746,40.47048578401667,-127.55724909914122,122.3151779125806,9,0
188,87,87,445,29.20714311612452,39.4912334575814,-127.55724909914122,122.3151779125806,9,0
189,88,88,459,31.278610197802056,38.36900607680235,-119.591908958032,122.3151779125806,9,0
190,89,89,456,32.947811015537646,37.67699657343769,-119.591908958032,122.3151779125806,9,0
191,90,90,458,33.80278551343658,37.59031554779973,-105.2455431649106,122.3151779125806,9,0
192,91,91,451,36.82533160296924,36.19639794977861,-105.2455431649106,122.3151779125806,9,0
193,92,92,444,39.25940503126901,36.20217662556535,-105.2455431649106,122.3151779125806,9,0
194,93,93,453,41.8151456476371,35.69822078355881,-105.2455431649106,122.3151779125806,9,0
195,94,94,457,44.40947164426864,34.81057379060292,-99.07030161704596,122.3151779125806,9,0
196,95,95,453,45.74942144975493,34.91661089607375,-99.07030161704596,122.3151779125806,9,0
197,96,96,446,48.2791219664394,36.0171331083688,-99.07030161704596,122.3151779125806,9,0
198,97,97,462,50.741027618113776,37.28572454603927,-99.07030161704596,122.3151779125806,9,0
199,98,98,464,51.94125418266324,37.70622199905733,-99.07030161704596,122.3151779125806,9,0
200,99,99,457,54.5469999657295,38.53903349769998,-99.07030161704596,122.3151779125806,9,0
201,100,100,457,57.69365802501901,39.00529055858169,-99.07030161704596,122.3151779125806,9,0
202,0,0,500,-311.0701919876995,54.227878106307145,-532.2823909972689,-175.3438577821085,9,0
203,1,1,461,-276.8784974748036,43.854427818851605,-391.1975245989776,-153.3210387516461,9,0
204,2,2,466,-256.90572249458086,38.83555224202499,-386.7181417302484,-153.3210387516461,9,0
205,3,3,446,-242.38811752130252,33.23025094704807,-350.39593973548176,-153.3210387516461,9,0
206,4,4,455,-233.0842323815316,31.564197384189267,-328.87706903857355,-143.88061927424698,9,0
207,5,5,453,-226.90726710515372,30.97271513928842,-319.36505781062897,-142.08363661981213,9,0
208,6,6,457,-219.58073643921912,29.439573695391147,-309.89010256435887,-142.08363661981213,9,0
209,7,7,450,-212.80992507739705,28.71978943029949,-299.0530058857326,-87.56095494014878,9,0
210,8,8,460,-207.31159756855303,28.44919443351337,-292.2041496808325,-87.56095494014878,9,0
211,9,9,449,-200.95067945334324,28.25713043482057,-292.2041496808325,-87.56095494014878,9,0
212,10,10,462,-197.4629336826985,28.226799100540383,-292.2041496808325,-43.50915894110593,9,0
213,11,11,462,-192.5419896433562,28.445469748656915,-292.2041496808325,-43.50915894110593,9,0
214,12,12,451,-188.3883505736383,27.908170967420013,-292.2041496808325,-43.50915894110593,9,0
215,13,13,455,-183.9488654128524,28.048402913760388,-274.3961813193925,-43.50915894110593,9,0
216,14,14,459,-180.321259357578,28.661339409264087,-246.75097336462568,-43.50915894110593,9,0
217,15,15,448,-175.3556683922981,29.004667889570182,-241.09000217361975,-43.50915894110593,9,0
218,16,16,451,-171.58449375991,29.099417354265928,-241.09000217361975,-43.50915894110593,9,0
219,17,17,450,-168.0657091258901,29.322597676114118,-241.09000217361975,-43.50915894110593,9,0
220,18,18,455,-164.61282452849665,29.407344374452887,-241.09000217361975,-43.50915894110593,9,0
221,19,19,460,-161.50755476635933,29.114052864408663,-241.09000217361975,-43.50915894110593,9,0
222,20,20,460,-158.40913163074788,29.580759400310008,-241.09000217361975,-43.50915894110593,9,0
223,21,21,467,-156.16058974560656,30.309512499360043,-238.4453896543258,-43.50915894110593,9,0
224,22,22,445,-153.0198666160951,30.35544374576488,-238.4453896543258,-43.50915894110593,9,0
225,23,23,450,-149.25428648146726,30.24779510992161,-218.71284880039835,-43.50915894110593,9,0
226,24,24,459,-145.65517511399244,30.78702909205772,-218.71284880039835,-42.70817536741975,9,0
227,25,25,451,-142.82334124445913,30.85851111885593,-218.71284880039835,-42.70817536741975,9,0
228,26,26,457,-139.6811189751379,31.753852454076032,-218.71284880039835,-42.70817536741975,9,0
229,27,27,450,-136.44803049784002,31.61042642281967,-218.71284880039835,-42.70817536741975,9,0
230,28,28,457,-133.07636377704253,31.81497715341467,-218.71284880039835,-42.048911352883984,9,0
231,29,29,453,-129.57237480685305,32.46269525547228,-218.71284880039835,-20.42737888229661,9,0
232,30,30,445,-125.74119483131642,32.33323992865196,-216.38580523457705,-20.42737888229661,9,0
233,31,31,457,-122.36030174364578,32.97707060808273,-211.1905662912272,-20.42737888229661,9,0
234,32,32,444,-117.7459401582223,34.012958256568446,-205.62581535432895,-20.42737888229661,9,0
235,33,33,452,-114.62309861645872,33.80449869758979,-205.62581535432895,-20.42737888229661,9,0
236,34,34,459,-110.99134310681124,34.12323618533713,-205.62581535432895,-20.42737888229661,9,0
237,35,35,446,-107.16083224076591,34.1571132992911,-198.92516349749064,-20.42737888229661,9,0
238,36,36,458,-103.7686020148514,34.20355456997772,-198.92516349749064,-20.42737888229661,9,0
239,37,37,466,-100.69515125032969,33.7688757610291,-177.87765465862543,-20.42737888229661,9,0
240,38,38,446,-96.58905431583612,33.93082617278179,-177.87765465862543,-20.42737888229661,9,0
241,39,39,444,-93.28108978078676,34.166457507413114,-177.87765465862543,-20.42737888229661,9,0
242,40,40,453,-90.4836449434152,34.694244590547505,-177.87765465862543,-7.827665842091195,9,0
243,41,41,465,-88.13371854915381,35.200407093713345,-177.87765465862543,-7.827665842091195,9,0
244,42,42,443,-83.98641013237382,34.48877037236672,-176.16795310085297,-6.550704359860223,9,0
245,43,43,449,-80.3681829980229,34.627145356479915,-170.16341315593615,-6.550704359860223,9,0
246,44,44,455,-77.95285280833002,34.72797412865347,-170.16341315593615,-6.550704359860223,9,0
247,45,45,453,-74.59364695602746,33.80355102794102,-166.6906313356852,-6.550704359860223,9,0
248,46,46,452,-71.67081073962706,33.383658920163725,-166.6906313356852,-6.550704359860223,9,0
249,47,47,453,-68.95819723942947,33.14820079843457,-166.6906313356852,-6.550704359860223,9,0
250,48,48,454,-66.50316258593658,33.017424773834094,-166.6906313356852,11.147507136605146,9,0
251,49,49,450,-63.76591849783381,32.450871144001766,-164.04087589326934,11.147507136605146,9,0
252,50,50,461,-61.81734792884364,31.977020856139788,-162.24237750790877,11.147507136605146,9,0
253,51,51,469,-60.75844181086306,31.9032635898642,-162.24237750790877,11.147507136605146,9,0
254,52,52,466,-59.412872078843634,32.05197277563347,-162.24237750790877,11.147507136605146,9,0
255,53,53,459,-56.81501447359405,31.946810760796897,-162.24237750790877,11.147507136605146,9,0
256,54,54,456,-55.09491152546897,31.79502767454136,-162.24237750790877,11.147507136605146,9,0
257,55,55,462,-52.60790143978547,30.873480819554334,-154.14173682620054,11.147507136605146,9,0
258,56,56,446,-49.94946662477229,30.92146241969624,-154.14173682620054,11.147507136605146,9,0
259,57,57,462,-48.27358502913124,31.641905332087514,-154.14173682620054,11.147507136605146,9,0
260,58,58,454,-45.85293244998989,31.37616807287353,-154.14173682620054,11.147507136605146,9,0
261,59,59,455,-43.35868559609118,31.13317521932803,-154.14173682620054,11.147507136605146,9,0
262,60,60,451,-41.29794777741452,30.55442634285757,-154.14173682620054,11.147507136605146,9,0
263,61,61,441,-38.35304568568921,29.75539843749569,-154.14173682620054,11.147507136605146,9,0
264,62,62,452,-36.05586805837533,29.958222631305915,-154.14173682620054,11.147507136605146,9,0
265,63,63,455,-33.611977063402385,29.69671777679746,-154.14173682620054,23.7999654472321,9,0
266,64,64,450,-31.258011750745453,28.926040505340307,-154.14173682620054,23.7999654472321,9,0
267,65,65,452,-29.175861586553417,28.53975142591541,-154.14173682620054,23.7999654472321,9,0
268,66,66,453,-27.1265853801006,27.742052333062336,-154.14173682620054,23.7999654472321,9,0
269,67,67,444,-25.11367371724607,27.2185046828112,-136.36037229081057,23.7999654472321,9,0
270,68,68,458,-22.99850683749075,26.648394532718974,-136.36037229081057,23.7999654472321,9,0
271,69,69,459,-21.271942643676308,26.55389542998516,-136.36037229081057,32.45538651261469,9,0
272,70,70,449,-19.278655609155948,26.013093968552727,-136.36037229081057,32.45538651261469,9,0
273,71,71,460,-17.654719581454845,25.82681156273355,-136.36037229081057,32.45538651261469,9,0
274,72,72,440,-15.804833139971295,25.36175503663214,-136.36037229081057,32.45538651261469,9,0
275,73,73,452,-14.624517666237391,25.379525300198036,-136.36037229081057,32.45538651261469,9,0
276,74,74,450,-12.966697572068211,25.073538717155785,-136.36037229081057,32.45538651261469,9,0
277,75,75,468,-11.720058209380776,24.67122714021902,-136.36037229081057,32.45538651261469,9,0
278,76,76,459,-10.435555094567476,24.029275313172217,-112.86591918948412,32.45538651261469,9,0
279,77,77,467,-9.055232670169422,23.813835658239626,-112.86591918948412,32.45538651261469,9,0
280,78,78,455,-7.146623977957123,23.16248412361622,-112.86591918948412,32.45538651261469,9,0
281,79,79,455,-5.28751952057798,22.435568567073453,-112.86591918948412,32.45538651261469,9,0
282,80,80,456,-4.302963450324025,22.025731421289628,-112.86591918948412,32.45538651261469,9,0
283,81,81,445,-2.749892231074315,21.298048504978865,-112.86591918948412,32.45538651261469,9,0
284,82,82,462,-1.5778077025707675,20.88633285081044,-112.86591918948412,32.45538651261469,9,0
285,83,83,460,0.1901750401840238,19.624972808469195,-112.14545440266843,32.45538651261469,9,0
286,84,84,467,1.1470013086071114,18.87205436749024,-93.1175353435742,32.45538651261469,9,0
287,85,85,454,2.386897622080176,18.209850311130435,-93.1175353435742,32.45538651261469,9,0
288,86,86,455,3.634317525948112,17.981976865056474,-93.1175353435742,32.45538651261469,9,0
289,87,87,465,4.459299535177854,17.766611454887848,-93.1175353435742,32.45538651261469,9,0
290,88,88,463,5.20860483232361,17.051215148142663,-91.46089882943404,32.45538651261469,9,0
291,89,89,449,6.206829818510501,17.013432347264832,-91.46089882943404,32.45538651261469,9,0
292,90,90,447,7.209228814435403,16.725706837298286,-91.46089882943404,32.45538651261469,9,0
293,91,91,458,8.546591108135791,15.72423746377122,-91.46089882943404,32.45538651261469,9,0
294,92,92,445,9.612562781976472,15.644175493195464,-91.46089882943404,32.45538651261469,9,0
295,93,93,464,10.229227357483683,15.621182120683953,-91.46089882943404,32.45538651261469,9,0
296,94,94,458,11.061948126606875,15.112100542932518,-91.46089882943404,32.45538651261469,9,0
297,95,95,459,12.05610580733341,14.913976885039904,-91.46089882943404,32.45538651261469,9,0
298,96,96,456,13.075952688004394,14.8573849411997,-91.46089882943404,32.45538651261469,9,0
299,97,97,444,14.174386447414433,14.45298717837331,-91.46089882943404,32.45538651261469,9,0
300,98,98,444,15.42370297024396,14.152666437835244,-91.46089882943404,32.45538651261469,9,0
301,99,99,467,16.176929705086508,13.87530501555679,-91.46089882943404,32.45538651261469,9,0
302,100,100,458,17.218499763566097,13.641996246379762,-91.46089882943404,32.45538651261469,9,0
303,0,0,500,-327.2020295079175,58.316403893931415,-510.02433814930345,-161.70220460962642,9,0
304,1,1,455,-287.4311288464797,45.34155663933579,-470.08370170925406,-161.70220460962642,9,0
305,2,2,445,-265.33280009921253,39.49006490221664,-367.7597630851263,-156.03423253043354,9,0
306,3,3,453,-252.9345273043335,37.1583317558609,-362.1402503234623,-156.03423253043354,9,0
307,4,4,451,-240.0107660441685,35.362554016060194,-331.67611622579284,-145.29746642973998,9,0
308,5,5,453,-230.1476267218694,33.56230471858099,-316.97503043577626,-145.29746642973998,9,0
309,6,6,458,-222.70271982128108,32.68169841539492,-315.9986644413735,-145.29746642973998,9,0
310,7,7,459,-216.5596417979256,32.34071554874675,-315.9986644413735,-113.9384813212016,9,0
311,8,8,454,-209.9774921435464,31.2757493435342,-302.17049450029333,-103.65929238994116,9,0
312,9,9,451,-203.4971745770481,29.73994785431267,-286.64572183117866,-103.65929238994116,9,0
313,10,10,457,-198.42641519199805,28.913761257702465,-283.8539048796072,-103.65929238994116,9,0
314,11,11,448,-193.8211718588863,27.55023895493594,-283.8539048796072,-103.65929238994116,9,0
315,12,12,463,-189.50016772392556,26.425503577795997,-272.52209840892533,-103.65929238994116,9,0
316,13,13,459,-185.1399573531476,26.39618464659309,-267.52581901873805,-57.47997884094874,9,0
317,14,14,446,-180.51417021403927,25.937910115757077,-267.52581901873805,-57.47997884094874,9,0
318,15,15,461,-177.14520783179188,25.86779503626829,-255.61423302732572,-57.47997884094874,9,0
319,16,16,447,-173.6833198894452,26.392013551213225,-255.61423302732572,-57.47997884094874,9,0
320,17,17,449,-170.57163982654143,27.075276818375496,-255.61423302732572,-57.47997884094874,9,0
321,18,18,459,-167.71033085970925,27.894545268686027,-255.61423302732572,-57.47997884094874,9,0
322,19,19,445,-164.5500375934327,27.64919789457556,-255.61423302732572,-57.47997884094874,9,0
323,20,20,450,-161.67110495841044,27.400323406804283,-246.03675766218643,-57.47997884094874,9,0
324,21,21,457,-159.11641079237353,27.51742011247289,-244.33499613479037,-57.47997884094874,9,0
325,22,22,461,-156.42805883865577,27.099756460074826,-240.0967431885697,-57.47997884094874,9,0
326,23,23,461,-153.96680889765094,27.18676124749444,-240.0967431885697,-57.47997884094874,9,0
327,24,24,447,-150.72959387880687,26.93411176856409,-240.0967431885697,-57.47997884094874,9,0
328,25,25,459,-148.21802542404862,27.15037992457909,-240.0967431885697,-57.47997884094874,9,0
329,26,26,455,-145.6565163804007,26.89987094193067,-236.96537205308465,-57.47997884094874,9,0
330,27,27,452,-142.8555085924284,26.87248449919085,-236.96537205308465,-57.47997884094874,9,0
331,28,28,455,-140.751193470266,26.59407686289465,-236.96537205308465,-57.47997884094874,9,0
332,29,29,459,-138.4642425672253,26.86127787718748,-236.96537205308465,-57.47997884094874,9,0
333,30,30,464,-136.2037206788248,27.45450794273256,-236.96537205308465,-47.44717420356787,9,0
334,31,31,462,-134.20883176636949,27.388070178508254,-212.86391355167424,-47.44717420356787,9,0
335,32,32,457,-131.96791727939998,27.34338747108917,-212.86391355167424,-47.44717420356787,9,0
336,33,33,457,-129.74006588401343,27.12623813799427,-212.86391355167424,-47.44717420356787,9,0
337,34,34,446,-127.08250806243947,27.060399250662847,-212.86391355167424,-47.44717420356787,9,0
338,35,35,449,-124.93462354607804,27.27368571764617,-212.86391355167424,-47.44717420356787,9,0
339,36,36,455,-121.83209976677868,27.288691248812984,-198.76501890988663,-47.44717420356787,9,0
340,37,37,461,-119.92969874715612,27.448001210467456,-198.76501890988663,-47.44717420356787,9,0
341,38,38,451,-117.31932595628658,27.468107259334086,-198.76501890988663,-47.44717420356787,9,0
342,39,39,453,-114.23238814188764,27.03167051806872,-198.76501890988663,-47.44717420356787,9,0
343,40,40,447,-111.67920201999269,27.997784527771127,-198.76501890988663,-47.44717420356787,9,0
344,41,41,461,-109.42771067248069,27.838922417554908,-198.76501890988663,-47.44717420356787,9,0
345,42,42,456,-107.22727527291644,28.38680754363444,-198.76501890988663,-47.44717420356787,9,0
346,43,43,463,-105.7053844487272,28.622203396150866,-198.76501890988663,-47.44717420356787,9,0
347,44,44,473,-104.35147922479533,28.14153796440412,-198.76501890988663,-47.44717420356787,9,0
348,45,45,452,-101.66584284841844,28.25282202087229,-198.76501890988663,-47.44717420356787,9,0
349,46,46,465,-99.9358160504993,28.43242646991138,-198.76501890988663,-38.681275319956136,9,0
350,47,47,444,-96.3947277046613,28.433621848472995,-198.76501890988663,-38.681275319956136,9,0
351,48,48,453,-93.70331367240782,28.785706438783052,-198.76501890988663,-38.681275319956136,9,0
352,49,49,449,-90.75259881763998,28.471781177822947,-190.0327630470726,-38.681275319956136,9,0
353,50,50,458,-88.46832831618181,28.597529951826267,-190.0327630470726,-38.681275319956136,9,0
354,51,51,454,-86.00910803112767,28.342518132775687,-190.0327630470726,-38.681275319956136,9,0
355,52,52,443,-83.3989924592492,28.32565751723814,-183.53233781026177,-38.681275319956136,9,0
356,53,53,453,-81.48553802220901,28.25998589382912,-183.53233781026177,-38.681275319956136,9,0
357,54,54,457,-79.6590136021188,27.796347685035723,-183.53233781026177,-38.681275319956136,9,0
358,55,55,453,-77.43229905094123,27.558800466929604,-183.53233781026177,-38.681275319956136,9,0
359,56,56,458,-76.0179839349087,27.42992648529361,-183.53233781026177,-38.681275319956136,9,0
360,57,57,451,-73.5585887032543,27.18692428173689,-183.53233781026177,-13.498229560042226,9,0
361,58,58,450,-71.51787017254173,26.42406946899518,-183.53233781026177,-13.498229560042226,9,0
362,59,59,464,-69.646250052999,25.72981147708704,-183.53233781026177,-13.498229560042226,9,0
363,60,60,451,-67.30465229445215,24.585635664474665,-183.53233781026177,-13.498229560042226,9,0
364,61,61,452,-66.03497464891352,24.126528201786392,-183.53233781026177,-13.498229560042226,9,0
365,62,62,449,-64.69431535949136,23.972406798692894,-183.53233781026177,-13.498229560042226,9,0
366,63,63,448,-63.37412686034004,23.40940894350648,-183.53233781026177,-13.498229560042226,9,0
367,64,64,450,-61.613986952947656,22.05439738405814,-183.53233781026177,-13.498229560042226,9,0
368,65,65,448,-60.328042695074586,21.31981672625157,-183.53233781026177,-13.498229560042226,9,0
369,66,66,458,-59.60657248442544,21.083259838325343,-183.53233781026177,-13.498229560042226,9,0
370,67,67,470,-59.02021913321184,20.655607218140823,-173.83874579641073,-13.498229560042226,9,0
371,68,68,454,-58.19940478249875,20.146923083262912,-173.83874579641073,-13.498229560042226,9,0
372,69,69,461,-57.21453725369876,19.401271589386774,-173.83874579641073,-13.498229560042226,9,0
373,70,70,454,-56.151409676138414,18.272643638544004,-173.83874579641073,-13.498229560042226,9,0
374,71,71,447,-54.83241678280657,17.420663659744,-173.83874579641073,-13.498229560042226,9,0
375,72,72,460,-54.1378680169946,17.01253000612322,-173.83874579641073,-13.498229560042226,9,0
376,73,73,461,-53.67064430570268,16.88758509748778,-173.83874579641073,-13.498229560042226,9,0
377,74,74,458,-52.57497658032067,16.354089964033342,-173.83874579641073,-9.07602436432101,9,0
378,75,75,456,-51.75658837644327,15.855312089902418,-173.83874579641073,-9.07602436432101,9,0
379,76,76,456,-50.96950199265039,15.367870161988993,-173.83874579641073,-9.07602436432101,9,0
380,77,77,450,-50.2289274918169,15.398032787603928,-173.83874579641073,-9.07602436432101,9,0
381,78,78,453,-49.54500949546147,15.539380364313065,-173.83874579641073,-9.07602436432101,9,0
382,79,79,458,-48.88128734776229,15.566441488153224,-173.83874579641073,-9.07602436432101,9,0
383,80,80,451,-47.86830841600323,14.82053124860682,-173.83874579641073,-9.07602436432101,9,0
384,81,81,454,-47.21426040193036,14.52885151214354,-173.83874579641073,-9.07602436432101,9,0
385,82,82,449,-46.09789346719463,14.323741580941295,-173.83874579641073,-9.07602436432101,9,0
386,83,83,444,-45.10838019854386,12.977915353085562,-145.62657795799905,-9.07602436432101,9,0
387,84,84,452,-44.04926046565297,13.39773651449907,-145.62657795799905,-9.07602436432101,9,0
388,85,85,453,-43.23874207317838,13.75388032097072,-145.62657795799905,-9.07602436432101,9,0
389,86,86,441,-42.33045398234748,13.891592069628713,-145.62657795799905,-9.07602436432101,9,0
390,87,87,459,-41.45273940606918,13.574269899513752,-121.49314684999052,-9.07602436432101,9,0
391,88,88,446,-40.15787648865605,13.83003838981236,-121.49314684999052,-9.07602436432101,9,0
392,89,89,454,-39.26251071642061,14.33157090079192,-121.49314684999052,-9.07602436432101,9,0
393,90,90,446,-38.07287707347388,14.22574057395144,-103.65929238994116,-9.07602436432101,9,0
394,91,91,446,-36.89342457764491,14.314314135300064,-103.65929238994116,-9.07602436432101,9,0
395,92,92,469,-36.08633650021633,14.27392446428565,-103.65929238994116,-9.07602436432101,9,0
396,93,93,463,-35.40498592105089,14.702944420224854,-103.65929238994116,-9.07602436432101,9,0
397,94,94,457,-33.654506345406,15.06932785798682,-103.13702011343894,-9.07602436432101,9,0
398,95,95,461,-32.496286219579154,15.13428579802172,-103.13702011343894,-9.07602436432101,9,0
399,96,96,452,-31.038742467520045,14.991316904386984,-96.7762643242826,-9.07602436432101,9,0
400,97,97,439,-29.861944943506224,15.213440437841724,-96.7762643242826,-9.07602436432101,9,0
401,98,98,464,-28.95357081772478,15.417487682067351,-96.7762643242826,-9.07602436432101,9,0
402,99,99,464,-28.09460322101273,15.557625179903132,-96.7762643242826,-9.07602436432101,9,0
403,100,100,456,-26.884835957266947,15.508588242586674,-96.7762643242826,-9.07602436432101,9,0
404,0,0,500,-310.62917035802724,54.62164667943885,-476.51187032897815,-139.4138957392632,9,0
405,1,1,460,-272.8398060342381,42.97215606623938,-399.29929756643367,-139.4138957392632,9,0
406,2,2,449,-254.2585856741225,39.49159956026495,-399.29929756643367,-139.4138957392632,9,0
407,3,3,453,-242.42536077927392,35.0802426448123,-351.8858123022339,-139.4138957392632,9,0
408,4,4,456,-231.796052400692,31.597571871703995,-337.7763059284452,-135.85896483916258,9,0
409,5,5,456,-224.49268506313572,30.16337763976648,-304.40045847996214,-128.8811682714927,9,0
410,6,6,461,-218.9885910755794,28.408321314099204,-304.40045847996214,-128.8811682714927,9,0
411,7,7,449,-212.22258063448103,27.801545345320577,-304.40045847996214,-118.44145305430438,9,0
412,8,8,460,-206.5898835220088,27.09938726316584,-304.40045847996214,-118.44145305430438,9,0
413,9,9,444,-202.15635101529392,26.375369048822304,-304.40045847996214,-118.44145305430438,9,0
414,10,10,455,-197.9965012950487,25.84499612355196,-290.7102023497648,-118.44145305430438,9,0
415,11,11,451,-194.9235606230967,25.85290418028453,-290.7102023497648,-118.44145305430438,9,0
416,12,12,458,-190.69383906271997,25.48820574491796,-290.7102023497648,-93.32350187864498,9,0
417,13,13,455,-186.49968894787227,24.83665688866806,-246.9232042075517,-71.49847292827091,9,0
418,14,14,453,-182.98129133417768,24.86124283661497,-243.7504688931306,-71.49847292827091,9,0
419,15,15,455,-180.13080856652138,25.43177304067945,-243.7504688931306,-71.49847292827091,9,0
420,16,16,457,-177.5620115740051,25.398838123882765,-243.7504688931306,-71.49847292827091,9,0
421,17,17,456,-174.60150244354446,24.840258956252963,-243.7504688931306,-71.49847292827091,9,0
422,18,18,454,-171.3440501118395,25.031513820160452,-241.45038497814045,-71.49847292827091,9,0
423,19,19,456,-168.6870922084705,25.45903586571975,-241.45038497814045,-71.49847292827091,9,0
424,20,20,461,-165.67500749450062,25.376423635743585,-241.45038497814045,-71.49847292827091,9,0
425,21,21,456,-162.91280882489818,25.59314840186877,-241.45038497814045,-71.49847292827091,9,0
426,22,22,449,-158.60705567089153,26.720718240554945,-241.45038497814045,-33.440781620507686,9,0
427,23,23,456,-155.1032404656302,28.614851484416786,-224.10185055747075,45.76548286930901,9,0
428,24,24,454,-151.3395074762937,30.75138106188301,-224.10185055747075,45.76548286930901,9,0
429,25,25,444,-146.89860960708205,34.50146675635663,-224.10185055747075,45.76548286930901,9,0
430,26,26,461,-143.06065391963477,35.90075187935157,-217.40484370010356,45.76548286930901,9,0
431,27,27,455,-138.0254000952106,38.92973816955672,-217.40484370010356,45.76548286930901,9,0
432,28,28,458,-133.75291043128755,39.83956290947109,-217.40484370010356,45.76548286930901,9,0
433,29,29,458,-128.47549994795497,40.91565734402588,-214.60056274214108,45.76548286930901,9,0
434,30,30,460,-124.09955351358032,44.17785901269279,-201.32706310476183,45.76548286930901,9,0
435,31,31,441,-118.09900271021291,47.42429137413847,-201.32706310476183,45.76548286930901,9,0
436,32,32,456,-111.3440698219207,50.83892343432491,-197.86579287138773,45.76548286930901,9,0
437,33,33,452,-102.58048105448326,53.78234751403417,-193.93259024775773,59.93389925540777,9,0
438,34,34,449,-93.81202878674463,57.61657602491388,-185.4439610516241,59.93389925540777,9,0
439,35,35,459,-85.20211414047596,60.380102527308175,-183.79308735377572,70.00080541527603,9,0
440,36,36,465,-77.02878052492515,62.31701312130509,-183.79308735377572,126.69240905164182,9,0
441,37,37,466,-68.26406013879942,64.52555985332943,-183.79308735377572,126.69240905164182,9,0
442,38,38,454,-59.50008008254026,65.48595720464658,-183.79308735377572,126.69240905164182,9,0
443,39,39,453,-49.792758562369286,66.7280627002469,-183.79308735377572,128.833143176975,9,0
444,40,40,458,-40.34644930381951,66.07273881910308,-183.79308735377572,128.833143176975,9,0
445,41,41,452,-34.08307937869304,66.06853911826502,-183.79308735377572,128.833143176975,9,0
446,42,42,467,-27.144974524063183,65.19604045591828,-182.70844228586336,128.833143176975,9,0
447,43,43,449,-19.8026421723577,63.15863357793716,-179.19593682918682,128.833143176975,9,0
448,44,44,455,-12.52521919765875,61.50785207040765,-179.19593682918682,128.833143176975,9,0
449,45,45,462,-6.955061930027603,59.78554506328263,-179.19593682918682,128.833143176975,9,0
450,46,46,448,-1.2915955756875104,58.21223121380545,-156.0748918605584,128.833143176975,9,0
451,47,47,451,3.918342495365468,57.18444085551286,-156.0748918605584,128.833143176975,9,0
452,48,48,443,10.345654456953326,56.60736960552848,-156.0748918605584,128.833143176975,9,0
453,49,49,457,14.564917334757906,56.36029250088577,-156.0748918605584,128.833143176975,9,0
454,50,50,454,18.95882987862653,56.79935783385238,-156.0748918605584,128.833143176975,9,0
455,51,51,460,24.463138809247656,55.67413769642884,-156.0748918605584,128.833143176975,9,0
456,52,52,453,30.38115178643545,55.011852273358464,-156.0748918605584,161.51632683075934,9,0
457,53,53,466,34.44400849759544,54.1737276921521,-156.0748918605584,166.13340649122927,9,0
458,54,54,460,38.84289720493541,53.64066343299278,-145.73101278332126,166.13340649122927,9,0
459,55,55,449,42.188242096148265,53.85954572836147,-145.73101278332126,166.13340649122927,9,0
460,56,56,454,45.32873910850771,53.95557307817097,-145.73101278332126,166.13340649122927,9,0
461,57,57,457,48.79499620762122,53.88582185684336,-145.73101278332126,166.13340649122927,9,0
462,58,58,454,53.94570361145863,52.30324318245008,-145.73101278332126,166.13340649122927,9,0
463,59,59,464,57.33641388046292,51.194536108911855,-145.73101278332126,166.13340649122927,9,0
464,60,60,464,60.34599793810159,50.85584338423914,-145.73101278332126,166.13340649122927,9,0
465,61,61,455,64.92999969152929,49.2230722564895,-121.9342332777738,166.13340649122927,9,0
466,62,62,457,67.86247581346667,48.899156758409006,-121.9342332777738,166.13340649122927,9,0
467,63,63,462,71.02130183861155,48.85239548172808,-121.9342332777738,166.13340649122927,9,0
468,64,64,463,74.4448989341807,47.92355742232384,-121.9342332777738,166.13340649122927,9,0
469,65,65,458,77.83351685603277,47.15570624281568,-121.9342332777738,166.13340649122927,9,0
470,66,66,453,82.0057134843533,45.80895172584423,-109.12471500930094,166.13340649122927,9,0
471,67,67,466,84.60162730544823,45.56201899699125,-109.12471500930094,166.13340649122927,9,0
472,68,68,466,86.87360593863323,45.41138026145708,-109.12471500930094,166.13340649122927,9,0
473,69,69,466,89.86096694268923,45.12394645146227,-109.12471500930094,174.2475386185964,9,0
474,70,70,460,92.49578774220326,44.34991705336791,-109.12471500930094,174.2475386185964,9,0
475,71,71,462,95.41979378454838,43.76618355710902,-109.12471500930094,174.2475386185964,9,0
476,72,72,466,98.0632773929327,43.175615872386174,-109.12471500930094,174.2475386185964,9,0
477,73,73,464,100.80074447984856,42.58566845274149,-109.12471500930094,174.2475386185964,9,0
478,74,74,461,103.62702454347428,42.35366214023652,-109.12471500930094,174.2475386185964,9,0
479,75,75,463,105.84889589047212,42.49960601080424,-109.12471500930094,174.2475386185964,9,0
480,76,76,457,109.517228451411,40.85895809796852,-82.15115923304595,181.1257696021651,9,0
481,77,77,440,113.35699690184336,41.21523825545641,-82.15115923304595,181.1257696021651,9,0
482,78,78,458,116.403376821745,41.166312234651976,-82.15115923304595,202.635498004557,9,0
483,79,79,452,119.48085731639476,40.365325096167375,-53.688060054477134,202.635498004557,9,0
484,80,80,454,123.52909813668565,39.14859779699752,-53.688060054477134,202.635498004557,9,0
485,81,81,462,127.22903491940244,37.73665528104504,-47.26783571925283,202.635498004557,9,0
486,82,82,458,129.6411428056002,36.94722464845857,-47.26783571925283,202.635498004557,9,0
487,83,83,458,131.3498608492996,36.35271180045261,-47.26783571925283,202.635498004557,9,0
488,84,84,448,134.07268560384355,35.44890568593997,-47.26783571925283,202.635498004557,9,0
489,85,85,460,135.7830708192789,35.588819144114986,-47.26783571925283,202.635498004557,9,0
490,86,86,448,138.27224844886635,33.92868817426222,9.983851246994696,202.635498004557,9,0
491,87,87,455,140.54359342682486,34.303700450378784,9.983851246994696,202.635498004557,9,0
492,88,88,460,142.80740345861318,33.9419982685862,9.983851246994696,202.635498004557,9,0
493,89,89,451,144.9420091864222,33.5150474122106,9.983851246994696,202.635498004557,9,0
494,90,90,454,147.14312186601327,33.28344190487166,9.983851246994696,202.635498004557,9,0
495,91,91,449,149.6532134388336,32.501522849193286,9.983851246994696,202.635498004557,9,0
496,92,92,449,152.68828286784438,30.874906861082188,9.983851246994696,202.635498004557,9,0
497,93,93,462,154.12277724071467,30.886479914473163,9.983851246994696,203.0505085043309,9,0
498,94,94,449,156.0731056072612,30.04969345001824,9.983851246994696,203.0505085043309,9,0
499,95,95,447,158.374509841124,28.80862258171153,17.1408982834525,203.0505085043309,9,0
500,96,96,455,160.44212328628282,27.805307322290805,17.1408982834525,203.0505085043309,9,0
501,97,97,464,161.4996731764623,27.534164605335494,17.1408982834525,203.0505085043309,9,0
502,98,98,450,164.17843228029298,26.227310422379805,39.98166077219209,225.1759761434137,9,0
503,99,99,470,165.47532334377453,25.952720191210634,39.98166077219209,225.1759761434137,9,0
504,100,100,440,167.65133277329744,26.31028275521729,39.98166077219209,225.1759761434137,9,0
505,0,0,500,-305.66355798626773,55.78078363725345,-538.1467152648859,-128.171941688876,9,0
506,1,1,454,-266.9986104809762,42.27404844212889,-407.6896481586056,-128.171941688876,9,0
507,2,2,452,-250.29238537209127,38.93736751258104,-375.3369894026282,-121.99076776494452,9,0
508,3,3,449,-235.55269637537347,34.61776960875622,-334.8773847845175,-121.99076776494452,9,0
509,4,4,444,-223.4514747763237,32.441000780071185,-334.8773847845175,-121.99076776494452,9,0
510,5,5,458,-214.9303929265121,29.65469893734509,-334.8773847845175,-121.99076776494452,9,0
511,6,6,464,-209.46499684048004,29.42338443815328,-334.8773847845175,-106.45268760886884,9,0
512,7,7,458,-203.6816506427409,29.881532112212437,-301.70537926251154,-68.57085704492077,9,0
513,8,8,452,-198.08476969145232,30.12306110567265,-301.70537926251154,-68.57085704492077,9,0
514,9,9,449,-193.52519821971796,30.846761298661693,-288.98874132940625,-68.57085704492077,9,0
515,10,10,454,-187.79463073116307,30.078588957404005,-273.6275067741987,-68.57085704492077,9,0
516,11,11,453,-182.90033823881063,30.99383964053626,-273.6275067741987,-68.57085704492077,9,0
517,12,12,461,-179.03934370453086,30.933148306383632,-256.6236928840419,-68.57085704492077,9,0
518,13,13,444,-173.85423552863392,30.991556796645952,-256.6236928840419,-68.57085704492077,9,0
519,14,14,461,-170.0632478688453,30.818342633273385,-256.6236928840419,-68.57085704492077,9,0
520,15,15,455,-166.52441070264788,30.772032398181945,-243.01374925085835,-63.28926084048265,9,0
521,16,16,467,-162.5629984686993,30.236670254556405,-243.01374925085835,-61.45560764846602,9,0
522,17,17,454,-158.88017295077077,30.166373540902985,-243.01374925085835,-61.45560764846602,9,0
523,18,18,460,-156.18548303354785,30.664784386644484,-240.32296298665045,-61.238718379025286,9,0
524,19,19,454,-152.39767140252383,30.89051317392631,-240.32296298665045,-61.238718379025286,9,0
525,20,20,462,-149.38286251046904,31.10156523269584,-240.32296298665045,-61.238718379025286,9,0
526,21,21,458,-146.4640428841973,31.326063462214915,-235.79095434995935,-61.238718379025286,9,0
527,22,22,451,-143.21485141281644,31.34274843270752,-235.79095434995935,-61.238718379025286,9,0
528,23,23,463,-140.835013487985,30.93999245564775,-235.79095434995935,-61.238718379025286,9,0
529,24,24,447,-136.96615581837932,31.150545718589573,-222.36662626148384,-61.238718379025286,9,0
530,25,25,445,-133.78172974870685,30.9315730558276,-222.36662626148384,-61.238718379025286,9,0
531,26,26,453,-129.73248395495116,30.102277044990643,-222.36662626148384,-61.238718379025286,9,0
532,27,27,456,-127.0604130408566,29.854685228469325,-212.76122825840915,-43.10858918488471,9,0
533,28,28,457,-124.50090884538926,29.542688098706652,-212.76122825840915,-43.10858918488471,9,0
534,29,29,467,-121.54281820042054,29.112039910670752,-210.54923564875108,-43.10858918488471,9,0
535,30,30,462,-118.80657701439335,29.106202587599626,-210.54923564875108,-43.10858918488471,9,0
536,31,31,458,-116.36362371908864,29.237544140937867,-210.54923564875108,-43.10858918488471,9,0
537,32,32,458,-113.71704456904575,29.08488745344332,-198.65319789437788,-43.10858918488471,9,0
538,33,33,456,-111.11864808975454,29.3559470983153,-198.65319789437788,-18.488675047753865,9,0
539,34,34,453,-108.29470074848396,28.95033331989331,-188.08341994817957,-18.488675047753865,9,0
540,35,35,459,-104.90015472843506,28.702114176899453,-188.08341994817957,-18.488675047753865,9,0
541,36,36,459,-103.32709751770798,28.91802747779116,-183.47494045161133,-18.488675047753865,9,0
542,37,37,442,-100.62066002395578,29.002185607227307,-183.47494045161133,-18.488675047753865,9,0
543,38,38,455,-97.99198885340206,29.2239105600125,-183.47494045161133,-18.488675047753865,9,0
544,39,39,445,-94.8469188371167,29.57760499816559,-183.47494045161133,-18.488675047753865,9,0
545,40,40,454,-92.3805400250602,29.34169519535671,-183.47494045161133,-18.488675047753865,9,0
546,41,41,463,-90.25441977963818,28.96122650075146,-183.47494045161133,-18.488675047753865,9,0
547,42,42,460,-87.78227923805876,28.818982825713057,-179.2732337815151,-18.488675047753865,9,0
548,43,43,447,-85.32031038513813,28.49442147342023,-179.2732337815151,-18.488675047753865,9,0
549,44,44,448,-83.48703535557723,27.945618452317948,-179.2732337815151,-18.488675047753865,9,0
550,45,45,455,-81.64334056835854,28.134840370314805,-179.2732337815151,-11.135602104624802,9,0
551,46,46,448,-79.61244213792095,27.57432777832981,-179.2732337815151,-11.135602104624802,9,0
552,47,47,447,-77.726908093227,27.471878737902248,-179.2732337815151,-11.135602104624802,9,0
553,48,48,454,-75.79638720105454,27.270901337701048,-179.2732337815151,-11.135602104624802,9,0
554,49,49,446,-73.5488042376423,26.72781660498886,-179.2732337815151,-11.135602104624802,9,0
555,50,50,461,-72.17727029661816,26.74326481795677,-179.2732337815151,-11.135602104624802,9,0
556,51,51,453,-70.99004742015316,26.559641102872828,-179.2732337815151,-11.135602104624802,9,0
557,52,52,448,-69.18254790363379,26.27058847364849,-162.8898397397314,-11.135602104624802,9,0
558,53,53,455,-67.46872983605583,25.73358558101362,-162.8898397397314,-11.135602104624802,9,0
559,54,54,455,-65.67969138044126,25.692239837391934,-162.8898397397314,-10.3298225142104,9,0
560,55,55,441,-62.86484630489093,25.38169470078537,-162.8898397397314,-10.3298225142104,9,0
561,56,56,455,-61.07329909333319,24.712091660577315,-162.8898397397314,-10.3298225142104,9,0
562,57,57,451,-58.93114466652791,24.649097711055266,-162.8898397397314,29.6669997789486,9,0
563,58,58,461,-57.51093005330083,24.647076277083144,-162.8898397397314,29.6669997789486,9,0
564,59,59,456,-56.00349714484067,24.605491525257943,-162.8898397397314,29.6669997789486,9,0
565,60,60,456,-53.819472968660094,24.63529650687793,-162.8898397397314,29.6669997789486,9,0
566,61,61,454,-52.21293435573924,24.7641413555288,-162.8898397397314,29.6669997789486,9,0
567,62,62,459,-50.68627034203794,24.57245932579986,-162.8898397397314,29.6669997789486,9,0
568,63,63,449,-48.29220701305947,23.305382691065564,-136.62285488001382,29.6669997789486,9,0
569,64,64,468,-47.30088409705737,23.392864602120376,-136.62285488001382,29.6669997789486,9,0
570,65,65,456,-45.16136884228484,23.472141410416032,-136.62285488001382,29.6669997789486,9,0
571,66,66,462,-43.74971867160707,23.238254679067357,-134.1684686978285,29.6669997789486,9,0
572,67,67,455,-41.69345896680565,23.92942491069023,-134.1684686978285,29.6669997789486,9,0
573,68,68,448,-39.70762176601976,23.856399640043595,-134.1684686978285,29.6669997789486,9,0
574,69,69,452,-37.44404519547572,24.246957827885524,-134.1684686978285,29.6669997789486,9,0
575,70,70,450,-35.5745003805475,24.383508202685427,-134.1684686978285,29.6669997789486,9,0
576,71,71,448,-33.124782046043165,24.16993219358407,-134.1684686978285,29.6669997789486,9,0
577,72,72,460,-31.62473793240125,24.03913396033589,-134.1684686978285,29.6669997789486,9,0
578,73,73,462,-29.67430315615929,23.66719119006464,-134.1684686978285,29.6669997789486,9,0
579,74,74,459,-28.04170822199381,23.73321560588233,-134.1684686978285,29.6669997789486,9,0
580,75,75,450,-26.19445746197493,23.724222782550463,-134.1684686978285,29.6669997789486,9,0
581,76,76,456,-24.709011476960477,23.352430499846587,-134.1684686978285,29.6669997789486,9,0
582,77,77,453,-23.424811342817485,23.65162250487093,-134.1684686978285,29.6669997789486,9,0
583,78,78,461,-22.551971226552485,23.73032949275354,-134.1684686978285,29.6669997789486,9,0
584,79,79,449,-20.817497417565438,23.43849330743187,-134.1684686978285,29.6669997789486,9,0
585,80,80,456,-19.57775849867722,23.31924747189584,-134.1684686978285,29.6669997789486,9,0
586,81,81,458,-17.505390951878756,22.917674796583697,-134.1684686978285,29.6669997789486,9,0
587,82,82,455,-15.285378429981042,22.863663193025943,-134.1684686978285,29.6669997789486,9,0
588,83,83,471,-14.153346543490455,23.069572986372584,-134.1684686978285,29.6669997789486,9,0
589,84,84,447,-12.017712291099103,22.894474130828566,-134.1684686978285,29.6669997789486,9,0
590,85,85,456,-10.17457708143884,23.0090932469976,-134.1684686978285,29.6669997789486,9,0
591,86,86,458,-8.17719902225194,23.457068901123534,-134.1684686978285,29.6669997789486,9,0
592,87,87,460,-6.236934312403847,23.53144041189986,-134.1684686978285,29.6669997789486,9,0
593,88,88,463,-4.484484622126942,22.672957882424612,-98.73391528887316,29.6669997789486,9,0
594,89,89,451,-2.9600038787163667,22.654073193136288,-75.32196682764477,29.6669997789486,9,0
595,90,90,453,-1.1651579367182276,22.80899240248725,-75.32196682764477,29.6669997789486,9,0
596,91,91,453,0.9587223989998452,22.953009628733824,-75.32196682764477,29.6669997789486,9,0
597,92,92,457,1.8934414586182169,22.943653283366924,-75.32196682764477,29.6669997789486,9,0
598,93,93,458,3.9188188676676825,22.62608003026717,-75.32196682764477,29.6669997789486,9,0
599,94,94,451,5.646615216353126,22.10820463343577,-75.32196682764477,29.6669997789486,9,0
600,95,95,455,6.796317005986104,22.2957532392096,-75.32196682764477,29.6669997789486,9,0
601,96,96,460,7.856125968216937,22.21796827629135,-75.32196682764477,29.6669997789486,9,0
602,97,97,456,9.557683239052729,21.35503281202856,-75.32196682764477,29.6669997789486,9,0
603,98,98,456,10.676647678688886,21.41546494977047,-75.32196682764477,29.6669997789486,9,0
604,99,99,462,11.82281992900264,21.061884896439174,-75.32196682764477,29.6669997789486,9,0
605,100,100,448,13.03294022620874,20.682130787274648,-75.32196682764477,29.6669997789486,9,0
606,0,0,500,-301.04029981471024,61.326776810954,-477.307634627567,-137.11321789189424,9,0
607,1,1,455,-266.0381410138401,44.596839844010624,-381.17387436274976,-137.11321789189424,9,0
608,2,2,460,-245.76992040338035,40.65575475576944,-374.4489491008893,-116.16848476936974,9,0
609,3,3,458,-232.25034901385385,35.58934294950013,-339.46830395331693,-116.16848476936974,9,0
610,4,4,451,-221.9073023001579,31.981743950693705,-299.66120281895644,-116.16848476936974,9,0
611,5,5,446,-213.6003865066648,30.734316824796345,-298.2941082650373,-116.16848476936974,9,0
612,6,6,452,-206.8432497025538,29.853212501466118,-298.2941082650373,-116.16848476936974,9,0
613,7,7,449,-200.0418894897456,28.71879607008822,-289.3268647679318,-116.16848476936974,9,0
614,8,8,451,-194.6723940617354,27.408101082878915,-281.9181149014901,-116.16848476936974,9,0
615,9,9,441,-190.5009397951275,25.949096701035906,-257.5710004115298,-116.16848476936974,9,0
616,10,10,446,-186.42412251759043,25.761131965623573,-252.14982367985695,-116.16848476936974,9,0
617,11,11,459,-182.97917268505333,25.407697311352013,-252.14982367985695,-116.16848476936974,9,0
618,12,12,464,-180.47160516345576,24.86679649897537,-247.7047101219425,-111.60239806167677,9,0
619,13,13,449,-176.73102106131253,24.044012777395704,-243.87518721427432,-111.60239806167677,9,0
620,14,14,452,-173.15730202277342,23.30061265455417,-233.5477795321788,-110.2496320102246,9,0
621,15,15,443,-169.8455351633885,22.98679409312095,-232.4395978540641,-110.2496320102246,9,0
622,16,16,452,-167.11750170280683,22.817461533557516,-232.4395978540641,-110.2496320102246,9,0
623,17,17,458,-165.00695603636314,23.030888059093645,-232.4395978540641,-110.2496320102246,9,0
624,18,18,444,-161.8734036237119,23.24262091003616,-232.4395978540641,-110.2496320102246,9,0
625,19,19,441,-158.3418416612936,22.96539792046919,-232.4395978540641,-110.2496320102246,9,0
626,20,20,448,-156.00521450354535,22.18260253705632,-228.4632069884977,-110.2496320102246,9,0
627,21,21,451,-153.4610585617894,22.58859151773572,-228.4632069884977,-108.011371266318,9,0
628,22,22,462,-151.68455418719702,22.301660416548923,-228.4632069884977,-68.19845098089576,9,0
629,23,23,448,-149.57351443726722,21.969055196274528,-228.4632069884977,-68.19845098089576,9,0
630,24,24,459,-147.50303830876305,21.67718032666078,-228.4632069884977,-68.19845098089576,9,0
631,25,25,458,-145.31823111428005,21.43741139139156,-217.1675335335701,-68.19845098089576,9,0
632,26,26,458,-143.6419140121821,21.429673311995963,-217.1675335335701,-68.19845098089576,9,0
633,27,27,453,-142.1865826778953,21.544967409620195,-217.1675335335701,-68.19845098089576,9,0
634,28,28,452,-140.5290888964752,22.05498409734828,-217.1675335335701,-68.19845098089576,9,0
635,29,29,453,-138.7060542985926,22.363502639478394,-217.1675335335701,-68.19845098089576,9,0
636,30,30,459,-136.90692350261298,22.02642187434268,-217.1675335335701,-68.19845098089576,9,0
637,31,31,454,-135.14286432635785,22.336071509954586,-217.1675335335701,-68.19845098089576,9,0
638,32,32,458,-133.4147241279625,22.51975379255167,-217.1675335335701,-68.19845098089576,9,0
639,33,33,457,-131.9006456378187,22.427299266558684,-217.1675335335701,-68.19845098089576,9,0
640,34,34,465,-130.29956450365157,22.569875832291384,-217.1675335335701,-68.19845098089576,9,0
641,35,35,453,-128.07165937796503,22.56924796112412,-217.1675335335701,-68.19845098089576,9,0
642,36,36,449,-126.30094269364234,22.931496128845637,-217.1675335335701,-68.19845098089576,9,0
643,37,37,455,-124.83306200582652,22.88473948340934,-192.6471057946829,-68.19845098089576,9,0
644,38,38,460,-122.99521788366047,22.98308635818777,-192.6471057946829,-68.19845098089576,9,0
645,39,39,458,-121.36136295073638,23.238520368808874,-192.6471057946829,-68.19845098089576,9,0
646,40,40,460,-120.20367132416946,23.380507511825694,-192.6471057946829,-68.19845098089576,9,0
647,41,41,444,-118.25222723265408,23.698569361233623,-192.6471057946829,-61.79182190277967,9,0
648,42,42,457,-116.31999124577403,24.13601106608312,-192.6471057946829,-61.79182190277967,9,0
649,43,43,457,-114.32191364483737,24.450292722299235,-192.6471057946829,-61.79182190277967,9,0
650,44,44,456,-112.60447160750138,24.787850941331687,-192.6471057946829,-61.79182190277967,9,0
651,45,45,455,-111.31812129847386,24.866880551594427,-192.6471057946829,-61.79182190277967,9,0
652,46,46,451,-109.41414022417496,25.17873431576201,-192.6471057946829,-61.79182190277967,9,0
653,47,47,456,-108.10364381553032,25.389352138518884,-192.6471057946829,-61.79182190277967,9,0
654,48,48,455,-106.36396783772716,25.58015012843456,-192.6471057946829,-61.79182190277967,9,0
655,49,49,455,-104.7213524521756,26.057386558036814,-192.6471057946829,-61.79182190277967,9,0
656,50,50,456,-102.88796790937948,26.081908681470857,-192.6471057946829,-61.79182190277967,9,0
657,51,51,454,-101.17981828138932,25.91067188593821,-192.6471057946829,-61.79182190277967,9,0
658,52,52,467,-99.80929335045482,26.19850899048552,-192.6471057946829,-61.79182190277967,9,0
659,53,53,460,-98.32953917766396,25.76620701560701,-173.89471867236767,-59.74404112052486,9,0
660,54,54,463,-96.66464675612804,25.904247761288648,-172.1644930433929,-59.74404112052486,9,0
661,55,55,445,-94.600899998729,25.72877537204377,-172.1644930433929,-59.74404112052486,9,0
662,56,56,454,-92.93789484937504,25.918932852859736,-172.1644930433929,-59.74404112052486,9,0
663,57,57,454,-91.45191627364416,25.96549561633617,-172.1644930433929,-59.74404112052486,9,0
664,58,58,456,-89.85885334441872,26.18141594580597,-172.1644930433929,6.982813096933301,9,0
665,59,59,457,-88.23075582011799,25.416833844532736,-167.60334306998075,6.982813096933301,9,0
666,60,60,457,-86.80395517899346,25.23151122043324,-167.60334306998075,6.982813096933301,9,0
667,61,61,467,-85.27310961915403,24.58845406890754,-167.60334306998075,6.982813096933301,9,0
668,62,62,447,-83.98908460305353,24.255447851051265,-167.60334306998075,6.982813096933301,9,0
669,63,63,465,-82.3500741840406,23.586407184038297,-167.60334306998075,6.982813096933301,9,0
670,64,64,457,-80.8419033038673,23.45918854133433,-167.60334306998075,6.982813096933301,9,0
671,65,65,443,-79.1333994993305,23.06635907541657,-167.60334306998075,6.982813096933301,9,0
672,66,66,449,-77.9854309054105,22.222989783223348,-167.60334306998075,6.982813096933301,9,0
673,67,67,453,-76.86809654027631,21.58161044852178,-167.60334306998075,6.982813096933301,9,0
674,68,68,457,-76.02223092660049,20.945304827970965,-167.60334306998075,6.982813096933301,9,0
675,69,69,457,-75.0845621304235,20.517880359064293,-157.7797420595099,6.982813096933301,9,0
676,70,70,446,-73.70297924027665,19.21855097055298,-154.81729921566432,6.982813096933301,9,0
677,71,71,455,-72.40515684263839,18.52183421807292,-154.81729921566432,6.982813096933301,9,0
678,72,72,456,-71.52281491388425,17.802413271598713,-154.81729921566432,6.982813096933301,9,0
679,73,73,445,-70.4755324776638,16.845153735231786,-154.81729921566432,6.982813096933301,9,0
680,74,74,450,-69.758293461539,16.78904055867249,-154.81729921566432,6.982813096933301,9,0
681,75,75,452,-68.87473880385843,15.786156223040605,-140.66040797150066,6.982813096933301,9,0
682,76,76,458,-68.42475779408187,15.48141055455918,-140.66040797150066,6.982813096933301,9,0
683,77,77,450,-67.73328192700006,16.112375832877056,-140.66040797150066,6.982813096933301,9,0
684,78,78,452,-66.34577226024365,17.13025798406078,-140.66040797150066,33.01118989180424,9,0
685,79,79,451,-65.6916700555438,16.981379814580635,-140.66040797150066,33.01118989180424,9,0
686,80,80,446,-64.43910388084522,16.661197192966515,-140.66040797150066,33.01118989180424,9,0
687,81,81,459,-63.818212850649,17.129363261980913,-140.66040797150066,33.01118989180424,9,0
688,82,82,454,-63.20453925472253,17.153855712298874,-140.66040797150066,33.01118989180424,9,0
689,83,83,458,-62.49148848122319,17.967006143837043,-140.66040797150066,33.01118989180424,9,0
690,84,84,442,-61.20159760310357,19.054009968749128,-140.66040797150066,33.01118989180424,9,0
691,85,85,449,-59.05407004212646,20.477032453658182,-136.3649235217558,33.01118989180424,9,0
692,86,86,452,-57.46644257172363,21.80966061657858,-136.3649235217558,33.01118989180424,9,0
693,87,87,451,-56.39499983217691,22.49258985290336,-136.3649235217558,33.01118989180424,9,0
694,88,88,445,-54.60813141553786,23.501256076616293,-111.60239806167677,33.01118989180424,9,0
695,89,89,453,-52.878158761506334,25.17155359783426,-111.60239806167677,33.01118989180424,9,0
696,90,90,445,-50.17405659355409,27.207833494135706,-111.60239806167677,33.01118989180424,9,0
697,91,91,453,-47.94556694919251,28.50700243553408,-111.60239806167677,33.01118989180424,9,0
698,92,92,445,-45.82387592526573,29.522094428275924,-111.60239806167677,33.01118989180424,9,0
699,93,93,461,-43.74603204190875,30.570845603103557,-111.60239806167677,33.01118989180424,9,0
700,94,94,453,-41.52583335188147,31.41205093618027,-111.60239806167677,33.01118989180424,9,0
701,95,95,453,-39.083008360878,32.09103350518241,-111.60239806167677,33.01118989180424,9,0
702,96,96,450,-36.24269180604665,32.87011112902752,-111.60239806167677,33.01118989180424,9,0
703,97,97,443,-33.699202185151655,33.44314946613695,-111.60239806167677,33.01118989180424,9,0
704,98,98,454,-30.90554982938336,33.78116438503624,-110.2496320102246,33.01118989180424,9,0
705,99,99,464,-28.571322613636816,34.20217238429296,-110.2496320102246,33.01118989180424,9,0
706,100,100,457,-25.964242077199756,34.78323549335806,-110.2496320102246,33.01118989180424,9,0
707,0,0,500,-295.51999097543256,56.12142596908917,-459.89543898999625,-136.06878066149588,9,0
708,1,1,462,-259.7325784655271,45.417581217206674,-412.58622818094256,-100.7437797506202,9,0
709,2,2,446,-240.5454394144733,38.78730258620629,-394.5430885085065,-100.7437797506202,9,0
710,3,3,454,-225.37475487241,34.72313929530469,-335.06991184305446,-100.7437797506202,9,0
711,4,4,448,-215.43615324577905,31.83476971750211,-291.6992928972042,-100.7437797506202,9,0
712,5,5,448,-208.4014514494073,30.286750777269305,-291.6992928972042,-100.7437797506202,9,0
713,6,6,449,-202.03112734733463,28.51048378278665,-291.0501435300157,-100.7437797506202,9,0
714,7,7,456,-197.0125840599748,27.05338826694267,-268.4134900887623,-100.7437797506202,9,0
715,8,8,454,-192.0004937962838,25.731139275117,-261.3075424045416,-100.7437797506202,9,0
716,9,9,454,-187.9838295266108,25.09402951972489,-257.30642012282146,-100.7437797506202,9,0
717,10,10,451,-184.43518835198367,25.517976628532367,-257.30642012282146,-100.7437797506202,9,0
718,11,11,460,-181.16928870403487,24.628501217710397,-254.07173606142277,-100.7437797506202,9,0
719,12,12,453,-177.82764317267186,24.44355325818292,-248.47565179406547,-100.7437797506202,9,0
720,13,13,464,-174.53343483978608,24.874778184906784,-236.9248429561211,-68.93108921922158,9,0
721,14,14,455,-171.16032995068613,24.940012941465145,-235.32304461718732,-68.93108921922158,9,0
722,15,15,453,-167.5751261235382,25.06360746947579,-235.1496725894396,-68.93108921922158,9,0
723,16,16,455,-164.43543788175546,24.68232928074309,-226.03789761796295,-68.93108921922158,9,0
724,17,17,451,-161.0590883677428,25.156862309377622,-226.03789761796295,-68.93108921922158,9,0
725,18,18,455,-158.88334834060348,25.48344097654747,-226.03789761796295,-68.93108921922158,9,0
726,19,19,440,-155.73994452957743,24.96343002267121,-226.03789761796295,-68.93108921922158,9,0
727,20,20,447,-153.31920322335512,25.25837247425447,-222.40945644418247,-68.93108921922158,9,0
728,21,21,450,-150.41328019827117,25.656509509791466,-217.9257010019089,-68.93108921922158,9,0
729,22,22,456,-148.2317799289893,25.792490747888305,-217.9257010019089,-55.52138578379699,9,0
730,23,23,459,-144.71962508110974,26.37926675428332,-217.9257010019089,-54.3740626341535,9,0
731,24,24,445,-140.15385281864803,26.88628468667732,-206.0210599874386,-46.58281058823373,9,0
732,25,25,450,-137.1572564148876,27.723670338593937,-206.0210599874386,-39.00350143678297,9,0
733,26,26,456,-134.60756272333018,27.994051614751346,-206.0210599874386,-39.00350143678297,9,0
734,27,27,463,-132.36456432062565,28.4559022166188,-206.0210599874386,-39.00350143678297,9,0
735,28,28,458,-129.99352444674108,28.16299087631541,-202.63658846861347,-39.00350143678297,9,0
736,29,29,449,-125.8119700729119,28.55608727988725,-189.8244389730892,-39.00350143678297,9,0
737,30,30,462,-123.91621323253852,28.580699024253647,-189.8244389730892,-39.00350143678297,9,0
738,31,31,458,-121.99622486364711,28.98209659077926,-189.8244389730892,-39.00350143678297,9,0
739,32,32,462,-120.15552590221456,29.19260377697164,-189.8244389730892,-39.00350143678297,9,0
740,33,33,441,-116.5658178642688,29.93989187947184,-189.8244389730892,-39.00350143678297,9,0
741,34,34,462,-114.13933770705104,30.513293684415377,-189.8244389730892,-22.575101379347768,9,0
742,35,35,445,-110.22445901473772,30.52625056007767,-189.8244389730892,-22.575101379347768,9,0
743,36,36,454,-107.85269946277444,30.665832534235747,-189.8244389730892,-22.575101379347768,9,0
744,37,37,438,-104.95243605396912,30.79093215265153,-189.8244389730892,-22.575101379347768,9,0
745,38,38,460,-101.80076036041412,31.41217379821109,-189.8244389730892,-22.575101379347768,9,0
746,39,39,443,-97.87541757116564,31.707659218675605,-189.8244389730892,-22.575101379347768,9,0
747,40,40,457,-95.0936198171697,31.28228399679464,-189.8244389730892,-22.575101379347768,9,0
748,41,41,459,-92.3686282239002,30.730008147419337,-172.36442696349826,-22.575101379347768,9,0
749,42,42,454,-89.46118102084598,30.47215324533491,-170.9135989815621,-22.575101379347768,9,0
750,43,43,458,-87.2004583750325,30.50537388098899,-170.9135989815621,-22.575101379347768,9,0
751,44,44,463,-84.55687495137244,30.800880967361408,-170.9135989815621,-22.575101379347768,9,0
752,45,45,458,-82.35819973072283,30.60269047703114,-170.9135989815621,-22.575101379347768,9,0
753,46,46,453,-79.94456120882977,30.54444020401287,-170.9135989815621,-22.575101379347768,9,0
754,47,47,458,-77.42631433876949,30.13565343190762,-170.9135989815621,-22.575101379347768,9,0
755,48,48,455,-74.89617277369774,29.143189943281868,-168.2047059448323,-22.575101379347768,9,0
756,49,49,463,-73.2488697819167,28.89873860076611,-163.75117200131064,-22.575101379347768,9,0
757,50,50,463,-71.63637009531443,28.58065508057712,-162.47185512617682,-22.575101379347768,9,0
758,51,51,456,-69.95924246186989,28.281816688600436,-162.47185512617682,-11.732304931128382,9,0
759,52,52,455,-68.15163129814437,27.900787368639172,-162.47185512617682,-11.732304931128382,9,0
760,53,53,456,-66.42927237473965,27.66149339280725,-162.47185512617682,-11.732304931128382,9,0
761,54,54,454,-64.07216764848256,26.87336622637649,-162.47185512617682,-10.024020620571832,9,0
762,55,55,446,-61.64239767038276,26.147350381325783,-162.47185512617682,-10.024020620571832,9,0
763,56,56,449,-59.52438278172442,26.338337925994555,-162.47185512617682,29.288173799361356,9,0
764,57,57,454,-57.90925340894224,26.05776142042935,-162.47185512617682,29.288173799361356,9,0
765,58,58,464,-56.30269701447463,25.516122247639363,-162.47185512617682,29.288173799361356,9,0
766,59,59,447,-53.90417674009377,24.06663332930401,-161.88879745152735,29.288173799361356,9,0
767,60,60,465,-52.60464794009447,23.7812732981489,-161.88879745152735,29.288173799361356,9,0
768,61,61,457,-51.18796652009126,22.83592159567316,-161.88879745152735,29.288173799361356,9,0
769,62,62,456,-49.24973699979902,22.19450980141145,-139.85226166500755,29.288173799361356,9,0
770,63,63,451,-47.34905275828928,21.71231416099763,-139.85226166500755,29.288173799361356,9,0
771,64,64,465,-45.39860833294616,21.416237086878173,-129.77197598464903,29.288173799361356,9,0
772,65,65,463,-44.09780102265787,21.07360921570162,-129.77197598464903,29.288173799361356,9,0
773,66,66,447,-41.93544403108736,20.510548365775577,-129.77197598464903,29.288173799361356,9,0
774,67,67,464,-40.44041972930347,20.186123464390835,-129.77197598464903,29.288173799361356,9,0
775,68,68,457,-39.08340030510355,19.82048455963138,-129.77197598464903,29.288173799361356,9,0
776,69,69,464,-38.09766981324446,19.449952367360517,-129.77197598464903,29.288173799361356,9,0
777,70,70,452,-36.72821548580262,18.865767537077737,-129.77197598464903,29.288173799361356,9,0
778,71,71,462,-35.56774539948518,18.71104469454332,-129.77197598464903,29.288173799361356,9,0
779,72,72,458,-34.182968372904,18.262078162163693,-129.77197598464903,29.288173799361356,9,0
780,73,73,453,-32.74954518775497,17.61663130243199,-129.77197598464903,29.288173799361356,9,0
781,74,74,449,-31.301008541495563,18.220333662031337,-129.77197598464903,29.288173799361356,9,0
782,75,75,462,-29.63301246037417,17.693564916861213,-129.77197598464903,29.288173799361356,9,0
783,76,76,458,-27.845600550544084,17.04801944103617,-129.77197598464903,29.288173799361356,9,0
784,77,77,451,-26.439141988477488,16.3722483521999,-96.26915109262792,29.288173799361356,9,0
785,78,78,440,-24.64052351415593,16.467770335372503,-96.26915109262792,29.288173799361356,9,0
786,79,79,447,-23.068289496410515,16.905782103976197,-96.26915109262792,29.288173799361356,9,0
787,80,80,448,-21.62481928273169,17.157130017565965,-96.26915109262792,29.288173799361356,9,0
788,81,81,452,-20.174337164029545,17.292801526668956,-96.26915109262792,29.288173799361356,9,0
789,82,82,438,-18.146286687551584,16.863606679401137,-96.26915109262792,29.288173799361356,9,0
790,83,83,447,-16.564582579238,17.200710762046032,-96.26915109262792,29.288173799361356,9,0
791,84,84,447,-14.740489550052413,17.105893491947658,-96.26915109262792,29.288173799361356,9,0
792,85,85,445,-12.962712627340157,17.783577568415396,-96.26915109262792,29.288173799361356,9,0
793,86,86,463,-11.998789441721255,17.992015609709775,-96.26915109262792,29.288173799361356,9,0
794,87,87,445,-10.504304848214796,18.549718632748863,-96.26915109262792,29.288173799361356,9,0
795,88,88,460,-9.208906618347028,18.666966633110825,-96.26915109262792,29.288173799361356,9,0
796,89,89,452,-7.929750628831253,19.12487011655987,-96.26915109262792,29.288173799361356,9,0
797,90,90,445,-6.37816771779189,19.39552356740969,-96.26915109262792,29.288173799361356,9,0
798,91,91,461,-5.115206820740718,20.008241411583334,-96.26915109262792,29.288173799361356,9,0
799,92,92,451,-3.3294361861435844,20.402484213669315,-96.26915109262792,29.288173799361356,9,0
800,93,93,467,-2.398199232817068,20.718014834329228,-96.26915109262792,29.288173799361356,9,0
801,94,94,452,-0.2480172138909985,21.4193133694881,-96.26915109262792,29.288173799361356,9,0
802,95,95,454,1.1575933573606465,21.722637194940624,-96.26915109262792,29.288173799361356,9,0
803,96,96,461,2.783180951415221,21.813054223874936,-96.26915109262792,29.288173799361356,9,0
804,97,97,460,4.50847362562921,21.782576991533208,-96.26915109262792,29.288173799361356,9,0
805,98,98,451,6.232982927450316,21.8156468570803,-96.26915109262792,29.288173799361356,9,0
806,99,99,457,7.541869767494731,21.96883190650548,-96.26915109262792,29.288173799361356,9,0
807,100,100,462,8.604358983802275,21.809441791819925,-96.26915109262792,29.288173799361356,9,0
808,0,0,500,-292.465956044123,62.58954422804182,-619.767490374136,-144.5233315492901,9,0
809,1,1,460,-255.40541462826332,44.441138676921874,-398.8896254561583,-144.0506139739585,9,0
810,2,2,449,-236.46137217074985,38.08747983717112,-354.6648436273886,-137.6362333407116,9,0
811,3,3,455,-222.91664543741084,35.33900319545052,-319.68520426081744,-92.92736410290044,9,0
812,4,4,456,-215.30629956405932,33.22591693743008,-304.1542568837454,-92.92736410290044,9,0
813,5,5,459,-207.43159169447324,31.85012750750957,-285.9938881457872,-92.92736410290044,9,0
814,6,6,453,-200.6295092741254,31.62152614617552,-285.9938881457872,-92.92736410290044,9,0
815,7,7,470,-195.23151383624744,29.8778090635438,-277.58339311197585,-92.92736410290044,9,0
816,8,8,444,-188.74708035209983,28.41890166375532,-273.68712916859363,-92.92736410290044,9,0
817,9,9,455,-185.3104905568303,28.54478129544897,-265.7331681437615,-46.15490660865007,9,0
818,10,10,461,-181.65800239058424,28.371019701503805,-263.45953787822026,-46.15490660865007,9,0
819,11,11,448,-177.8277322876278,27.43128799741557,-263.45953787822026,-46.15490660865007,9,0
820,12,12,453,-173.84961257086624,27.83612090131493,-256.28373700844736,-46.15490660865007,9,0
821,13,13,445,-170.2480385961471,27.78531534114964,-237.8514560794416,-46.15490660865007,9,0
822,14,14,466,-166.91295636224294,27.466113893509835,-237.8514560794416,-46.15490660865007,9,0
823,15,15,466,-163.85229341827755,27.583570957244408,-234.66729542094544,-46.15490660865007,9,0
824,16,16,453,-160.76112723194197,27.716185361986504,-234.66729542094544,-46.15490660865007,9,0
825,17,17,457,-157.74041849392256,28.101615260308733,-234.66729542094544,-46.15490660865007,9,0
826,18,18,443,-154.54503898136772,28.2095573475288,-234.66729542094544,-46.15490660865007,9,0
827,19,19,449,-151.79752501138748,28.765164311652747,-234.66729542094544,-46.15490660865007,9,0
828,20,20,457,-149.14149402131395,29.498192338085254,-234.66729542094544,-46.15490660865007,9,0
829,21,21,461,-146.26653305596304,30.15991654866271,-219.3686004560328,-46.15490660865007,9,0
830,22,22,455,-143.01544565033288,29.535867279881117,-219.3686004560328,-46.15490660865007,9,0
831,23,23,465,-140.27860209193662,29.804043627480773,-207.80940350473776,-46.15490660865007,9,0
832,24,24,457,-137.75657531490137,30.0753502538874,-207.80940350473776,-46.15490660865007,9,0
833,25,25,458,-133.81573020665417,31.22126951274552,-206.09837229649585,-43.593150484525054,9,0
834,26,26,454,-130.7968606795533,32.07468818505704,-205.23047656709184,-43.593150484525054,9,0
835,27,27,463,-127.7019916413097,32.28761829324698,-202.67010671625636,-43.593150484525054,9,0
836,28,28,457,-124.44614400019992,32.955442896228064,-202.67010671625636,-43.593150484525054,9,0
837,29,29,455,-120.63851676098233,33.87670386945887,-202.67010671625636,-43.593150484525054,9,0
838,30,30,455,-117.3750786369707,34.41622456899671,-202.67010671625636,-37.82278102162728,9,0
839,31,31,454,-113.7647205847792,34.85331156832868,-202.67010671625636,-37.82278102162728,9,0
840,32,32,452,-110.08067848891268,35.506502003321025,-202.67010671625636,-37.82278102162728,9,0
841,33,33,458,-106.64550680185955,36.13892197299313,-202.67010671625636,-37.82278102162728,9,0
842,34,34,451,-103.36474036784314,36.67308888228939,-202.67010671625636,-37.82278102162728,9,0
843,35,35,463,-100.65762195102523,36.72982837341593,-192.695194714392,-37.82278102162728,9,0
844,36,36,457,-97.56560241647055,36.762882522234655,-188.5478109191112,-37.82278102162728,9,0
845,37,37,460,-95.24001517657226,36.80217041660246,-188.5478109191112,-37.82278102162728,9,0
846,38,38,454,-92.79416629406242,36.70120360361838,-179.1859743837969,-37.82278102162728,9,0
847,39,39,445,-89.36851069937504,36.44807411963693,-179.1859743837969,-37.82278102162728,9,0
848,40,40,462,-86.31046909691695,36.021679168463365,-175.73430792341352,-37.82278102162728,9,0
849,41,41,453,-83.43845870783687,35.6532383728143,-175.73430792341352,-37.82278102162728,9,0
850,42,42,459,-80.9868378983316,35.27465673450275,-175.73430792341352,-37.82278102162728,9,0
851,43,43,453,-78.4415915832721,34.96408031985315,-175.73430792341352,-37.82278102162728,9,0
852,44,44,451,-74.97377815420226,33.98342914873083,-175.73430792341352,-37.82278102162728,9,0
853,45,45,458,-72.29097115133366,32.76795608826996,-166.97114983335192,-37.82278102162728,9,0
854,46,46,453,-69.5545295886299,31.42587860206344,-166.97114983335192,-37.82278102162728,9,0
855,47,47,461,-67.54608273727746,30.41270669311368,-166.97114983335192,-37.82278102162728,9,0
856,48,48,451,-66.05411775833278,30.16026080806859,-166.97114983335192,-37.82278102162728,9,0
857,49,49,443,-63.26376777442393,28.81967610042881,-166.97114983335192,5.287494365668721,9,0
858,50,50,440,-61.250510659598525,28.076312977556636,-166.97114983335192,5.287494365668721,9,0
859,51,51,459,-59.42314689265499,26.957245829539247,-166.97114983335192,5.287494365668721,9,0
860,52,52,463,-58.10963638759552,26.296832824210856,-166.97114983335192,5.287494365668721,9,0
861,53,53,464,-56.61879468509804,25.346951259351407,-166.97114983335192,5.287494365668721,9,0
862,54,54,449,-54.72242594528532,23.789903671179548,-166.97114983335192,5.287494365668721,9,0
863,55,55,454,-53.9826388579696,22.94689421187038,-144.37836824279873,5.287494365668721,9,0
864,56,56,458,-53.2715179069092,22.38141396549748,-144.37836824279873,5.287494365668721,9,0
865,57,57,449,-52.26401912283442,21.772963162265565,-144.37836824279873,5.287494365668721,9,0
866,58,58,460,-51.56934139667008,21.28985535927914,-144.37836824279873,6.297188926138414,9,0
867,59,59,451,-50.628052873921305,20.60800219817421,-144.37836824279873,6.297188926138414,9,0
868,60,60,453,-49.41949908171463,19.409272624607954,-142.67197926787867,6.297188926138414,9,0
869,61,61,454,-48.5896491446484,18.118336550687623,-136.03240505517107,6.297188926138414,9,0
870,62,62,466,-47.741315079380925,17.42084509278424,-136.03240505517107,6.297188926138414,9,0
871,63,63,454,-46.88417848665718,17.042639463198068,-136.03240505517107,6.297188926138414,9,0
872,64,64,442,-46.08022415941348,16.40394796367102,-136.03240505517107,6.297188926138414,9,0
873,65,65,453,-45.48934004874453,16.57148844328764,-136.03240505517107,6.297188926138414,9,0
874,66,66,449,-44.614963807774025,15.960025830507742,-136.03240505517107,6.297188926138414,9,0
875,67,67,452,-44.00530751841489,16.28805252481829,-136.03240505517107,6.297188926138414,9,0
876,68,68,455,-43.20884495520731,15.617207151872853,-136.03240505517107,6.297188926138414,9,0
877,69,69,449,-42.20748659349746,16.062161453013132,-136.03240505517107,40.18577885370871,9,0
878,70,70,449,-41.39620332877179,17.56973049890994,-136.03240505517107,115.50345470229958,9,0
879,71,71,451,-40.0322501425432,17.618488129790176,-136.03240505517107,115.50345470229958,9,0
880,72,72,464,-39.22783892151953,17.36622465457194,-136.03240505517107,115.50345470229958,9,0
881,73,73,456,-37.96570560916783,18.342973410055297,-136.03240505517107,115.50345470229958,9,0
882,74,74,459,-37.07378137792112,18.153608532608004,-124.69439642571172,115.50345470229958,9,0
883,75,75,463,-35.98150987825992,18.451413510598847,-124.69439642571172,115.50345470229958,9,0
884,76,76,456,-34.68251277280642,19.910921267335045,-124.69439642571172,115.50345470229958,9,0
885,77,77,447,-32.73906211994121,21.580304496571404,-124.69439642571172,115.50345470229958,9,0
886,78,78,452,-30.979470969145844,22.84179929520233,-124.69439642571172,115.50345470229958,9,0
887,79,79,446,-29.453807572754368,23.876813973325497,-124.69439642571172,115.50345470229958,9,0
888,80,80,453,-27.832861417161983,25.26807594599592,-124.69439642571172,115.50345470229958,9,0
889,81,81,456,-26.47843167189876,25.34882193979732,-124.69439642571172,115.50345470229958,9,0
890,82,82,463,-25.002781001796755,26.453391155338934,-124.69439642571172,115.50345470229958,9,0
891,83,83,466,-23.154814771954204,26.93953176263582,-124.69439642571172,115.50345470229958,9,0
892,84,84,451,-19.094331800867128,30.53947189440657,-124.69439642571172,115.50345470229958,9,0
893,85,85,451,-16.493959862531852,32.50791770534313,-124.69439642571172,115.50345470229958,9,0
894,86,86,457,-13.257393598725606,35.934650152204384,-112.99625508166086,206.2700069597647,9,0
895,87,87,441,-10.099713471253136,37.39698790040115,-112.99625508166086,206.2700069597647,9,0
896,88,88,456,-7.554195381066521,38.82976345641504,-112.99625508166086,206.2700069597647,9,0
897,89,89,454,-5.085655674072308,40.02770272300198,-112.99625508166086,206.2700069597647,9,0
898,90,90,447,-0.521149110494608,42.77450012047655,-112.99625508166086,206.2700069597647,9,0
899,91,91,464,2.625522096594529,44.37046532546314,-112.99625508166086,206.2700069597647,9,0
900,92,92,463,6.721288899518827,46.82121298033668,-112.99625508166086,206.2700069597647,9,0
901,93,93,449,12.117087722772297,49.37655887077894,-112.99625508166086,206.2700069597647,9,0
902,94,94,449,17.853789385959928,50.60535518037606,-110.40178971446866,206.2700069597647,9,0
903,95,95,454,23.511594171319462,52.52137382605368,-110.40178971446866,206.2700069597647,9,0
904,96,96,453,28.32580597892958,54.57844270913533,-110.40178971446866,206.2700069597647,9,0
905,97,97,458,33.37201031307648,56.49502625090596,-110.40178971446866,206.2700069597647,9,0
906,98,98,462,36.84885811683349,57.425356796992006,-110.40178971446866,206.2700069597647,9,0
907,99,99,452,41.73149457661969,58.21244398386252,-110.40178971446866,206.2700069597647,9,0
908,100,100,448,46.98798923481897,58.25757595626051,-46.15490660865007,206.2700069597647,9,0
909,0,0,500,-283.00446654832746,56.15675556326353,-507.5523534618576,-141.3417106821606,9,0
910,1,1,458,-250.26147395713537,42.6010179202462,-397.07201784958914,-136.10125450687505,9,0
911,2,2,455,-233.97813895603363,37.82167324777084,-369.907772405644,-129.24631799257497,9,0
912,3,3,459,-220.8729625571468,33.86675996499258,-347.0503716993253,-129.24631799257497,9,0
913,4,4,446,-209.63431192047335,32.64070426247808,-305.49527766163783,-125.40456160167751,9,0
914,5,5,453,-201.10846994786883,30.85996356875432,-300.37092571366725,-125.40456160167751,9,0
915,6,6,456,-193.9624613650852,28.68168505676952,-300.37092571366725,-125.40456160167751,9,0
916,7,7,463,-188.47133483700037,26.020509861146063,-263.75075523703526,-119.9030184690411,9,0
917,8,8,456,-184.40215826807744,25.526492723732563,-263.75075523703526,-119.9030184690411,9,0
918,9,9,453,-180.90756572337736,25.11129623595788,-260.52417740347613,-113.8134809024899,9,0
919,10,10,470,-178.039087111485,24.928284511008105,-260.52417740347613,-113.8134809024899,9,0
920,11,11,452,-174.54880353633806,24.621379974422997,-247.4919873562227,-113.8134809024899,9,0
921,12,12,464,-171.4930272192201,25.14077252161656,-247.4919873562227,-45.16613935842085,9,0
922,13,13,444,-167.15597331701323,24.11318288659204,-247.4919873562227,-45.16613935842085,9,0
923,14,14,464,-163.96615313155257,23.436494809649847,-247.4919873562227,-45.16613935842085,9,0
924,15,15,460,-161.23958330669635,23.24865279997572,-229.04754323656576,-45.16613935842085,9,0
925,16,16,457,-158.91399602839007,22.986535399572123,-220.9215848530958,-45.16613935842085,9,0
926,17,17,458,-155.30826160092153,21.75638196829325,-220.9215848530958,-45.16613935842085,9,0
927,18,18,447,-152.93714106877917,21.769725734856667,-220.9215848530958,-45.16613935842085,9,0
928,19,19,458,-151.40676982446223,21.21666298349532,-219.3575600163993,-45.16613935842085,9,0
929,20,20,457,-149.21078946152377,21.740009670775056,-216.1581941340886,-45.16613935842085,9,0
930,21,21,460,-146.89288673664657,22.1377878238032,-216.1581941340886,-45.16613935842085,9,0
931,22,22,449,-145.0683770198732,22.074188459454778,-216.1581941340886,-45.16613935842085,9,0
932,23,23,442,-143.0190871742643,21.99508218972693,-216.1581941340886,-45.16613935842085,9,0
933,24,24,457,-141.3133406885151,22.325996867335853,-216.1581941340886,-45.16613935842085,9,0
934,25,25,460,-139.57409021051868,22.270061591313866,-216.1581941340886,-45.16613935842085,9,0
935,26,26,454,-137.60557514335622,22.15123876688973,-216.1581941340886,-45.16613935842085,9,0
936,27,27,460,-135.3271210202534,22.70867695216187,-216.1581941340886,-45.16613935842085,9,0
937,28,28,458,-133.45664348737984,23.750945165817896,-216.1581941340886,-45.16613935842085,9,0
938,29,29,448,-131.46442640091283,23.761675676585604,-206.8796647353381,-45.16613935842085,9,0
939,30,30,446,-127.8177354447431,25.062713082648703,-206.8796647353381,-45.16613935842085,9,0
940,31,31,448,-125.01829271747616,25.156018158479235,-191.2541479480655,-45.16613935842085,9,0
941,32,32,467,-123.34415076580184,24.844695164627645,-191.2541479480655,-45.16613935842085,9,0
942,33,33,457,-121.53296819907364,25.30634263740904,-191.2541479480655,-45.16613935842085,9,0
943,34,34,457,-119.3654079140352,26.410303923761344,-191.2541479480655,-45.16613935842085,9,0
944,35,35,453,-116.3676940706323,26.883646360244345,-191.2541479480655,-45.16613935842085,9,0
945,36,36,458,-113.81186283689532,26.953848720449937,-191.2541479480655,-45.16613935842085,9,0
946,37,37,450,-111.7918766982895,27.229926491561784,-191.2541479480655,-45.16613935842085,9,0
947,38,38,445,-108.89366464776568,28.25308484788771,-191.2541479480655,-45.16613935842085,9,0
948,39,39,466,-106.89654138954386,28.674878115462263,-191.2541479480655,-45.16613935842085,9,0
949,40,40,451,-103.88713247513498,29.36378557728833,-178.845268898882,-45.16613935842085,9,0
950,41,41,447,-100.59837044167176,29.768967713580448,-170.61642206515876,-45.16613935842085,9,0
951,42,42,444,-97.13677512375683,30.51763717424507,-170.61642206515876,-45.16613935842085,9,0
952,43,43,456,-94.63420682486348,30.885345079998405,-170.61642206515876,-45.16613935842085,9,0
953,44,44,456,-91.9353691699372,31.304459924268897,-170.61642206515876,-40.53077370776455,9,0
954,45,45,457,-89.48585685844827,31.592310090312136,-170.61642206515876,-40.53077370776455,9,0
955,46,46,446,-86.73792020973522,31.526824260588075,-170.61642206515876,-40.53077370776455,9,0
956,47,47,458,-84.587915330486,31.210660277403832,-170.61642206515876,-40.53077370776455,9,0
957,48,48,444,-80.43440679861308,31.352267771965668,-170.61642206515876,-19.890159184057712,9,0
958,49,49,456,-78.23546220133927,31.168049066224,-170.61642206515876,-19.890159184057712,9,0
959,50,50,449,-75.2444160553051,30.949520321840048,-170.61642206515876,-19.130551397843817,9,0
960,51,51,451,-72.3829731994355,30.44239431564157,-170.61642206515876,11.515334389074557,9,0
961,52,52,452,-70.03024959476197,30.145200650839087,-170.61642206515876,11.515334389074557,9,0
962,53,53,459,-67.64541783833847,29.256382211184643,-170.61642206515876,11.515334389074557,9,0
963,54,54,453,-66.25333319728824,28.869372892208883,-170.61642206515876,11.515334389074557,9,0
964,55,55,456,-64.3949290756958,28.342728142806667,-170.61642206515876,11.515334389074557,9,0
965,56,56,462,-63.28152070876221,28.08962539630288,-170.61642206515876,11.515334389074557,9,0
966,57,57,451,-61.40258062040212,27.339201975385752,-170.61642206515876,11.515334389074557,9,0
967,58,58,461,-59.86942667180594,26.53096589627171,-170.61642206515876,11.515334389074557,9,0
968,59,59,458,-58.57750359734532,25.566186119002424,-170.61642206515876,11.515334389074557,9,0
969,60,60,455,-57.09293148263401,24.32122599824686,-147.68245815580957,11.515334389074557,9,0
970,61,61,445,-55.53786363257683,23.382819701344637,-147.68245815580957,11.515334389074557,9,0
971,62,62,458,-54.26496605103249,22.438136214059966,-147.68245815580957,11.515334389074557,9,0
972,63,63,453,-53.47630189479595,21.904788592101998,-147.68245815580957,11.515334389074557,9,0
973,64,64,458,-52.311256059811726,20.97813642502421,-147.68245815580957,11.515334389074557,9,0
974,65,65,451,-51.19481439834205,20.11488678198608,-147.68245815580957,11.515334389074557,9,0
975,66,66,461,-50.48161282507793,19.40836837490701,-147.68245815580957,11.515334389074557,9,0
976,67,67,451,-49.517265068278135,18.810696551843566,-147.68245815580957,11.515334389074557,9,0
977,68,68,449,-48.612504536551945,18.55318871040005,-147.68245815580957,11.515334389074557,9,0
978,69,69,448,-47.33441248386602,18.156777300973832,-147.68245815580957,11.515334389074557,9,0
979,70,70,453,-46.775539300552985,18.144089836127677,-147.68245815580957,11.515334389074557,9,0
980,71,71,449,-45.64948124796636,17.867435900815515,-147.68245815580957,11.515334389074557,9,0
981,72,72,448,-44.27310835637658,17.475480913302516,-141.3417106821606,11.515334389074557,9,0
982,73,73,451,-43.57355354012329,17.706354154691095,-141.3417106821606,11.515334389074557,9,0
983,74,74,458,-42.42237276115347,18.22838176805173,-141.3417106821606,11.515334389074557,9,0
984,75,75,450,-41.50341804151663,18.735464640826866,-141.3417106821606,11.515334389074557,9,0
985,76,76,466,-40.75122153563008,18.60184207771068,-141.3417106821606,11.515334389074557,9,0
986,77,77,448,-39.08875713861841,19.08511797169365,-141.3417106821606,11.515334389074557,9,0
987,78,78,454,-37.79975485827344,19.25405161766844,-141.3417106821606,11.515334389074557,9,0
988,79,79,451,-36.76792768901719,19.685242730053385,-141.3417106821606,11.515334389074557,9,0
989,80,80,461,-35.68967238816626,19.47134943256444,-141.3417106821606,11.515334389074557,9,0
990,81,81,453,-34.44032549250266,19.27594984592404,-132.37800344236356,11.515334389074557,9,0
991,82,82,444,-32.487800600548056,19.52064941130111,-132.37800344236356,11.515334389074557,9,0
992,83,83,454,-31.32604133304868,19.9937874880037,-132.37800344236356,11.515334389074557,9,0
993,84,84,453,-29.847793062033933,20.05119926809722,-132.37800344236356,11.515334389074557,9,0
994,85,85,454,-28.74567131937694,20.68024685150869,-132.37800344236356,11.515334389074557,9,0
995,86,86,461,-27.54014817647901,21.206355109422315,-132.37800344236356,11.515334389074557,9,0
996,87,87,451,-26.147577295647302,21.22819080170569,-110.9162064690681,11.515334389074557,9,0
997,88,88,466,-24.800499588071634,21.269338466326413,-110.9162064690681,11.515334389074557,9,0
998,89,89,463,-23.19509446266768,21.720513712779034,-110.9162064690681,11.515334389074557,9,0
999,90,90,451,-21.865909465517127,21.89278465482376,-110.9162064690681,11.515334389074557,9,0
1000,91,91,453,-20.187947082777463,21.692618063589684,-95.17680464590411,11.515334389074557,9,0
1001,92,92,464,-18.903007481193125,21.99793957805347,-95.17680464590411,11.515334389074557,9,0
1002,93,93,459,-17.38022301622496,22.26958508924014,-95.17680464590411,11.515334389074557,9,0
1003,94,94,457,-15.767382875817656,22.418116243371085,-95.17680464590411,11.515334389074557,9,0
1004,95,95,461,-14.46463974835474,22.594513025413328,-95.17680464590411,11.515334389074557,9,0
1005,96,96,446,-13.293437756589574,22.67435472623586,-95.17680464590411,11.515334389074557,9,0
1006,97,97,460,-11.337523185790946,22.39832504284782,-95.17680464590411,11.515334389074557,9,0
1007,98,98,450,-9.576980620515837,22.24799984081576,-95.17680464590411,11.515334389074557,9,0
1008,99,99,461,-8.673229353482794,22.16711487253457,-95.17680464590411,11.515334389074557,9,0
1009,100,100,457,-6.758621115729485,21.517792776656087,-95.17680464590411,11.515334389074557,9,0
1010,0,0,500,-333.77217587498853,114.65414961610456,-752.5936878417684,-95.56017157475532,5,2000
1011,1,1,451,-258.2481786965621,86.6658792259712,-587.5586839581597,-56.96320562075433,5,2000
1012,2,2,453,-218.92355842319924,69.14031349328167,-470.5632204500283,-55.75626378099194,5,2000
1013,3,3,455,-194.33507752991807,61.76034449010418,-427.4745527874117,75.55093558612828,5,2000
1014,4,4,458,-177.3090388584039,54.78429032457192,-353.20747651447374,75.55093558612828,5,2000
1015,5,5,455,-163.40240619216036,50.99213991741374,-332.62856670444233,75.55093558612828,5,2000
1016,6,6,457,-149.50129821218894,47.30459870554253,-306.0798311528309,75.55093558612828,5,2000
1017,7,7,460,-139.58142702300958,46.44623383548659,-292.346365342483,75.55093558612828,5,2000
1018,8,8,453,-127.86033361941436,45.775827926701325,-287.5536702621766,75.55093558612828,5,2000
1019,9,9,453,-115.72488842391792,43.89272244911572,-251.18148916559707,75.55093558612828,5,2000
1020,10,10,454,-106.60829539230625,45.00749131459153,-226.95919831880784,99.24082997963994,5,2000
1021,11,11,449,-96.12518927954778,44.98138125184064,-217.10211308734927,99.24082997963994,5,2000
1022,12,12,452,-85.52988034334876,46.294921161040826,-217.0353726892961,99.24082997963994,5,2000
1023,13,13,461,-75.29000148938118,46.86569619928633,-194.6748309917828,99.24082997963994,5,2000
1024,14,14,456,-67.63179909803725,45.86233974213405,-188.2317969391529,99.24082997963994,5,2000
1025,15,15,458,-57.94904282537051,49.283946257018414,-188.2317969391529,141.19091086351963,5,2000
1026,16,16,456,-48.19911755383967,50.36012248074309,-167.42297889451734,141.19091086351963,5,2000
1027,17,17,458,-40.0595989115228,51.80550877339928,-151.55287024269606,141.19091086351963,5,2000
1028,18,18,464,-31.456679893261164,52.21572378828008,-151.55287024269606,141.19091086351963,5,2000
1029,19,19,444,-22.12736018927855,54.61284144284996,-145.04346112288675,161.24885447739427,5,2000
1030,20,20,451,-13.456571070933194,56.02996793090616,-145.04346112288675,223.8290075982464,5,2000
1031,21,21,457,-3.5479104633608287,57.39715718231937,-142.82596781924045,223.8290075982464,5,2000
1032,22,22,461,3.847729315686652,58.56411363805999,-142.82596781924045,223.8290075982464,5,2000
1033,23,23,458,13.559648574818114,62.162871841177136,-142.82596781924045,223.8290075982464,5,2000
1034,24,24,454,23.863026722286666,63.27771672461349,-114.04943250881426,223.8290075982464,5,2000
1035,25,25,443,36.19426268144724,64.54611229824746,-114.04943250881426,230.7359990656649,5,2000
1036,26,26,451,49.58122226291163,64.2724632238413,-114.04943250881426,230.7359990656649,5,2000
1037,27,27,458,62.954893919921496,65.97882582889835,-114.04943250881426,239.3430027847563,5,2000
1038,28,28,449,71.94620537295677,65.43787694884291,-114.04943250881426,239.3430027847563,5,2000
1039,29,29,458,81.9703972420165,63.149637038753866,-114.04943250881426,239.3430027847563,5,2000
1040,30,30,444,93.31248619720492,63.122624691202105,-114.04943250881426,241.8987897039539,5,2000
1041,31,31,458,106.45543614715947,62.62437802804214,-69.8541128942127,246.77479157462204,5,2000
1042,32,32,449,117.15786774689244,62.30231278627332,-54.35765273412373,246.77479157462204,5,2000
1043,33,33,462,126.74558467004483,61.902813184038806,-33.81329839170718,251.79922598540696,5,2000
1044,34,34,448,140.39368568456248,61.25261178682554,-33.81329839170718,251.79922598540696,5,2000
1045,35,35,458,148.2158429960981,61.43634202274298,-33.81329839170718,251.79922598540696,5,2000
1046,36,36,462,155.54144935312388,59.915389700636304,-33.81329839170718,251.79922598540696,5,2000
1047,37,37,451,164.51585665415524,57.32467533115674,-20.709769872530394,251.79922598540696,5,2000
1048,38,38,454,172.4763929078976,55.83427555887397,2.119020679983663,251.79922598540696,5,2000
1049,39,39,445,182.70397592142388,51.82865131688644,11.486651826574242,251.79922598540696,5,2000
1050,40,40,454,189.3853350014335,50.14054073732,11.486651826574242,251.79922598540696,5,2000
1051,41,41,453,196.37111978739088,48.31358470931616,16.323356230362485,253.52508935723773,5,2000
1052,42,42,455,201.94653476485348,45.68933558462083,16.323356230362485,254.243618180465,5,2000
1053,43,43,463,205.41456481212285,45.162902713461335,16.323356230362485,255.47163869738088,5,2000
1054,44,44,450,211.241915508366,42.4334708529884,16.323356230362485,255.47163869738088,5,2000
1055,45,45,453,217.22774965538468,39.661294575522206,16.323356230362485,255.47163869738088,5,2000
1056,46,46,458,221.21742562770055,35.81458028355754,53.44087799404959,255.47163869738088,5,2000
1057,47,47,461,224.72099745272143,32.51948521571389,53.44087799404959,255.47163869738088,5,2000
1058,48,48,457,228.06859348010371,30.27769878295719,53.44087799404959,255.47163869738088,5,2000
1059,49,49,455,230.67265761452856,28.13628009164596,53.44087799404959,255.47163869738088,5,2000
1060,50,50,457,233.1176749156913,26.16418876968678,53.44087799404959,257.3219214168616,5,2000
1061,51,51,442,235.6750543964815,23.924736867446004,92.63545052973448,257.3219214168616,5,2000
1062,52,52,459,237.4549944977599,22.521815992328385,92.63545052973448,258.69872089613733,5,2000
1063,53,53,461,238.7206586562233,21.831126227396958,92.63545052973448,258.69872089613733,5,2000
1064,54,54,452,240.55990375419196,19.831492006339104,92.63545052973448,258.69872089613733,5,2000
1065,55,55,454,242.1131837717561,18.81109079468679,92.63545052973448,258.69872089613733,5,2000
1066,56,56,454,243.48943006956804,17.504994856577362,92.63545052973448,258.69872089613733,5,2000
1067,57,57,459,244.49446003880723,15.500406834812352,148.62496166885566,258.69872089613733,5,2000
1068,58,58,444,245.77397122501176,14.137197695203865,148.62496166885566,258.69872089613733,5,2000
1069,59,59,450,246.3032451327544,14.0765895506386,148.62496166885566,258.69872089613733,5,2000
1070,60,60,452,247.34063216911133,12.576828017810126,148.62496166885566,258.69872089613733,5,2000
1071,61,61,456,247.91466274126788,12.155215983687311,148.62496166885566,258.69872089613733,5,2000
1072,62,62,465,248.4054980666833,11.457018554607492,148.62496166885566,258.69872089613733,5,2000
1073,63,63,447,249.35820738868364,9.60669879309892,161.25402058225978,264.30467951141264,5,2000
1074,64,64,467,249.78230275580987,9.25701203384267,173.30335985974804,264.30467951141264,5,2000
1075,65,65,458,250.24999615116883,8.736552599109023,180.3585445090905,264.30467951141264,5,2000
1076,66,66,462,250.82681179359037,7.909338486042219,180.3585445090905,264.30467951141264,5,2000
1077,67,67,459,251.2701204756775,7.925112648353426,180.3585445090905,264.30467951141264,5,2000
1078,68,68,465,251.64117934265187,7.966463398504515,180.3585445090905,264.30467951141264,5,2000
1079,69,69,453,252.12065321052276,7.918368284212638,180.3585445090905,267.42028250860665,5,2000
1080,70,70,449,252.8173418545078,7.38504862498937,180.3585445090905,267.42028250860665,5,2000
1081,71,71,459,253.1358435062096,7.38362702686728,180.3585445090905,267.42028250860665,5,2000
1082,72,72,443,253.5837942813477,7.3915103769119055,180.3585445090905,267.42028250860665,5,2000
1083,73,73,447,253.92896280824044,7.456346398731978,180.3585445090905,267.42028250860665,5,2000
1084,74,74,463,254.29338550053043,7.359010352278081,180.3585445090905,267.42028250860665,5,2000
1085,75,75,465,254.73039878194885,7.13022232689406,180.3585445090905,267.42028250860665,5,2000
1086,76,76,450,255.225514523228,6.618934440347692,204.1189326131453,267.42028250860665,5,2000
1087,77,77,453,255.65035611560316,6.526862450124316,204.1189326131453,267.42028250860665,5,2000
1088,78,78,448,256.0565683500314,6.607201597860793,204.1189326131453,267.42028250860665,5,2000
1089,79,79,456,256.6024338278636,6.086898700390619,204.78135267087936,267.42028250860665,5,2000
1090,80,80,452,257.0924091912931,6.125178225173618,205.43188797142489,267.42028250860665,5,2000
1091,81,81,457,257.54295366283543,6.187367994984194,205.43188797142489,267.42028250860665,5,2000
1092,82,82,457,258.01248779786584,6.170125242099515,205.43188797142489,267.42028250860665,5,2000
1093,83,83,450,258.4680985355333,5.964126246506846,205.43188797142489,267.42028250860665,5,2000
1094,84,84,461,258.90174074613515,5.502934591996256,208.59353142465187,267.42028250860665,5,2000
1095,85,85,463,259.2615644844898,5.530383229755149,208.59353142465187,267.42028250860665,5,2000
1096,86,86,448,259.6706232134418,5.44981926609896,208.59353142465187,267.42028250860665,5,2000
1097,87,87,457,260.2204567386055,5.062963255259916,218.6961367501041,267.42028250860665,5,2000
1098,88,88,455,260.72336785838337,5.032587589782,218.6961367501041,267.42028250860665,5,2000
1099,89,89,454,261.17748220298927,4.919036503628194,218.6961367501041,267.61089834712914,5,2000
1100,90,90,454,261.4618147951901,4.955442740625995,218.6961367501041,269.0084633753888,5,2000
1101,91,91,456,261.71164887437806,4.913493677813768,218.6961367501041,269.0084633753888,5,2000
1102,92,92,460,262.0192315883888,4.882073238597678,218.6961367501041,269.0084633753888,5,2000
1103,93,93,452,262.28132954781535,4.849975124002978,218.6961367501041,269.0084633753888,5,2000
1104,94,94,449,262.6837605369111,4.748380466863471,218.6961367501041,269.0084633753888,5,2000
1105,95,95,457,262.93343190673835,4.721298528284423,218.6961367501041,269.0084633753888,5,2000
1106,96,96,458,263.17837208160734,4.724712722011057,218.6961367501041,269.0084633753888,5,2000
1107,97,97,458,263.4947942993197,4.187334970958869,227.04962702437336,269.0084633753888,5,2000
1108,98,98,442,263.70357553640014,4.177399423022887,227.04962702437336,269.0084633753888,5,2000
1109,99,99,461,263.9651760198785,3.955855649907552,227.04962702437336,269.0084633753888,5,2000
1110,100,100,459,264.2651542929516,3.513820980329342,247.2376748529561,269.0084633753888,5,2000
1111,0,0,500,-326.47430491412223,112.41872334147612,-811.2159108904358,-44.894361936378985,5,2000
1112,1,1,462,-261.82276270182587,84.95935173514691,-615.6730531373835,-44.894361936378985,5,2000
1113,2,2,460,-218.98350392393,69.8793224364015,-458.5635187376491,-44.894361936378985,5,2000
1114,3,3,449,-190.9140994039074,61.006237940684414,-387.0013872798935,-44.894361936378985,5,2000
1115,4,4,456,-170.96434479027062,53.69095638159931,-346.791323168034,-44.894361936378985,5,2000
1116,5,5,450,-154.2846407860048,47.31763509146818,-310.61759354196374,-44.894361936378985,5,2000
1117,6,6,451,-143.9496315381427,44.81254494843604,-299.4942397334724,6.788270817903393,5,2000
1118,7,7,455,-132.93900573983467,43.37319616613328,-264.4471880292179,28.18843096539981,5,2000
1119,8,8,465,-124.2976378272889,41.32189253601242,-258.3728546593122,28.18843096539981,5,2000
1120,9,9,445,-113.01101897841686,41.1119527262594,-258.3728546593122,82.34994373448087,5,2000
1121,10,10,445,-102.87094604489177,39.85846210661629,-237.98394604308632,82.34994373448087,5,2000
1122,11,11,460,-93.75760213064612,40.00605761341109,-237.98394604308632,82.34994373448087,5,2000
1123,12,12,452,-84.84132556866072,39.286043794075646,-200.2432739305891,82.34994373448087,5,2000
1124,13,13,451,-76.1298997163428,39.380994615375336,-193.78537884162603,82.34994373448087,5,2000
1125,14,14,452,-68.0316297154635,38.10819163809143,-180.27058985908573,82.34994373448087,5,2000
1126,15,15,452,-59.104791534673296,38.092269388624125,-142.25418286260395,82.34994373448087,5,2000
1127,16,16,454,-50.55727726070664,37.74693734542164,-142.25418286260395,82.34994373448087,5,2000
1128,17,17,461,-44.39468633394112,37.1116491645852,-133.028813376671,82.34994373448087,5,2000
1129,18,18,450,-38.61942967791895,36.13766026973253,-127.88083399021934,82.34994373448087,5,2000
1130,19,19,456,-32.537354451088,35.48694086075522,-127.88083399021934,82.34994373448087,5,2000
1131,20,20,457,-26.85058307200044,35.39196471857649,-127.88083399021934,131.2368691376111,5,2000
1132,21,21,458,-22.15543459167409,34.67862956486711,-127.88083399021934,131.2368691376111,5,2000
1133,22,22,460,-18.182348230118343,34.153144531122535,-124.034426000624,131.2368691376111,5,2000
1134,23,23,435,-12.190723814522984,34.45980616141705,-116.88296046888811,131.2368691376111,5,2000
1135,24,24,466,-7.6949283661664785,35.825299778704974,-116.88296046888811,131.2368691376111,5,2000
1136,25,25,450,-2.8440856868022864,35.13458444667097,-92.34432344266284,131.2368691376111,5,2000
1137,26,26,455,0.9786514649893308,35.52430798476949,-92.34432344266284,131.2368691376111,5,2000
1138,27,27,446,5.0163698025623,35.347967271243775,-81.51433840287986,131.2368691376111,5,2000
1139,28,28,458,8.195073865029604,35.030068038420104,-81.51433840287986,131.2368691376111,5,2000
1140,29,29,457,11.716538505940932,35.42794160567171,-81.51433840287986,131.2368691376111,5,2000
1141,30,30,461,14.897125497863676,35.91318505971433,-81.51433840287986,131.2368691376111,5,2000
1142,31,31,457,18.66252379435281,36.31035388868358,-81.51433840287986,131.2368691376111,5,2000
1143,32,32,452,22.638410832820604,36.91116447687887,-65.26050383713793,131.2368691376111,5,2000
1144,33,33,462,25.863662683231915,37.43108983362486,-65.26050383713793,131.2368691376111,5,2000
1145,34,34,454,29.553098969653146,37.29284088446832,-60.17919788507105,131.2368691376111,5,2000
1146,35,35,448,32.70957307259927,37.80263382734331,-60.17919788507105,131.2368691376111,5,2000
1147,36,36,447,36.75488864228767,37.984466304261815,-60.17919788507105,131.2368691376111,5,2000
1148,37,37,449,41.03664703463245,37.58541027343933,-60.17919788507105,131.2368691376111,5,2000
1149,38,38,460,44.03185500656811,37.47891622828442,-60.17919788507105,131.2368691376111,5,2000
1150,39,39,446,49.30355849840452,36.55843351829485,-60.17919788507105,146.26306675516406,5,2000
1151,40,40,456,51.57998368360754,37.0254082073149,-60.17919788507105,160.15778634478158,5,2000
1152,41,41,448,55.685535763170776,35.917493259894044,-60.17919788507105,160.15778634478158,5,2000
1153,42,42,466,58.13220648419495,35.67346689298658,-38.121933396812615,160.15778634478158,5,2000
1154,43,43,457,60.71082395973298,35.26557854498036,-38.121933396812615,160.15778634478158,5,2000
1155,44,44,449,64.10572498888172,34.921070412753906,-34.84366860342347,160.15778634478158,5,2000
1156,45,45,455,67.18802609462546,35.14794947264549,-34.84366860342347,160.15778634478158,5,2000
1157,46,46,462,69.73964759651402,34.87216879240545,-34.84366860342347,160.15778634478158,5,2000
1158,47,47,466,71.75492295602838,34.88300011204567,-34.84366860342347,160.15778634478158,5,2000
1159,48,48,446,75.00178494647214,35.14491660753789,-34.84366860342347,160.15778634478158,5,2000
1160,49,49,443,78.18692164122594,35.35055981066609,-34.84366860342347,160.15778634478158,5,2000
1161,50,50,460,80.91455613555442,35.4520860320328,-34.84366860342347,160.15778634478158,5,2000
1162,51,51,461,83.15720739856941,34.978992709205194,-34.84366860342347,160.15778634478158,5,2000
1163,52,52,466,84.9025060579752,35.652623636373974,-34.84366860342347,160.15778634478158,5,2000
1164,53,53,457,86.75707249374415,36.128104434840864,-34.84366860342347,160.15778634478158,5,2000
1165,54,54,437,90.96367771749745,34.825028757933914,-19.79399178030247,160.15778634478158,5,2000
1166,55,55,466,93.01319944600628,34.65190329279662,-17.208983796876673,160.15778634478158,5,2000
1167,56,56,456,95.16894740800004,34.69689430594892,-17.208983796876673,160.15778634478158,5,2000
1168,57,57,447,99.09446723951936,34.842697164725784,-17.208983796876673,160.15778634478158,5,2000
1169,58,58,451,102.12578615286164,34.50938082681902,-17.208983796876673,160.15778634478158,5,2000
1170,59,59,454,104.54827794652046,34.77468011957245,-17.208983796876673,160.15778634478158,5,2000
1171,60,60,465,106.18065160414928,35.141478626140014,-17.208983796876673,160.15778634478158,5,2000
1172,61,61,441,109.69220970726889,34.99421518146229,-9.94094045132486,181.76211065786063,5,2000
1173,62,62,442,112.7371295710274,34.88724458181297,-9.94094045132486,181.76211065786063,5,2000
1174,63,63,458,114.92927967830587,35.12903833843996,-9.94094045132486,181.76211065786063,5,2000
1175,64,64,463,117.15648642703606,34.49197912619036,-9.94094045132486,181.76211065786063,5,2000
1176,65,65,450,120.02019227419336,33.66448924875704,-5.947665485051641,181.76211065786063,5,2000
1177,66,66,473,121.52866263794976,33.43785159947093,-5.947665485051641,181.76211065786063,5,2000
1178,67,67,466,124.37874606368884,32.28242859578542,-5.947665485051641,181.76211065786063,5,2000
1179,68,68,460,126.80274761325306,31.99074514182337,-5.947665485051641,181.76211065786063,5,2000
1180,69,69,477,128.50415873704853,31.65935752658612,-5.947665485051641,188.18733174240575,5,2000
1181,70,70,464,130.93954009430723,30.64057656786345,16.842010090968934,188.18733174240575,5,2000
1182,71,71,456,132.608346503607,30.502931828251715,16.842010090968934,193.0395388710108,5,2000
1183,72,72,449,135.65313632677257,29.014670438190947,16.842010090968934,196.30395233381816,5,2000
1184,73,73,462,136.6425365519849,28.58086128466558,16.842010090968934,196.30395233381816,5,2000
1185,74,74,453,139.17176869663882,27.77002703140777,16.842010090968934,201.3835371044764,5,2000
1186,75,75,447,141.6872713637418,26.96289061997537,16.842010090968934,201.3835371044764,5,2000
1187,76,76,453,143.17732175784792,26.89435627970881,16.842010090968934,201.3835371044764,5,2000
1188,77,77,455,144.61980817713547,26.918547666619396,16.842010090968934,201.3835371044764,5,2000
1189,78,78,453,146.47676847127744,26.562104127304224,16.842010090968934,201.3835371044764,5,2000
1190,79,79,455,148.54358823790483,25.55044538920137,16.842010090968934,201.3835371044764,5,2000
1191,80,80,450,150.6421630356421,24.584488937773216,26.63372496969068,201.3835371044764,5,2000
1192,81,81,465,152.57134142365928,23.978805380876366,26.63372496969068,201.3835371044764,5,2000
1193,82,82,463,154.46499686106313,23.17700880848684,26.63372496969068,209.7631903889519,5,2000
1194,83,83,458,155.58654583674794,22.391735993441785,63.758235037353685,209.7631903889519,5,2000
1195,84,84,458,157.07517660335836,22.240983079584357,63.758235037353685,209.7631903889519,5,2000
1196,85,85,452,158.79668702966143,21.381764119781096,69.44634550570515,209.7631903889519,5,2000
1197,86,86,467,159.92575293291733,21.386748032995843,69.44634550570515,209.7631903889519,5,2000
1198,87,87,445,161.94309962528712,21.079636396446777,82.34994373448087,209.7631903889519,5,2000
1199,88,88,459,163.44331472930102,21.05492282928523,82.34994373448087,210.48337334884252,5,2000
1200,89,89,456,164.8442874581269,21.257494574789742,82.34994373448087,210.48337334884252,5,2000
1201,90,90,458,166.2721555837505,21.630769782879398,82.34994373448087,210.48337334884252,5,2000
1202,91,91,451,168.5110423032387,21.02855032755433,82.34994373448087,210.48337334884252,5,2000
1203,92,92,444,170.820583776806,20.91813350437061,82.34994373448087,210.48337334884252,5,2000
1204,93,93,453,172.3142991828426,20.63741382899379,82.34994373448087,210.48337334884252,5,2000
1205,94,94,457,173.8774373170703,20.21755944188945,82.34994373448087,210.48337334884252,5,2000
1206,95,95,453,175.64081686459522,20.387550952993717,82.34994373448087,210.48337334884252,5,2000
1207,96,96,446,177.81816819602167,20.7077449802254,82.34994373448087,211.90860906830864,5,2000
1208,97,97,462,179.27182244596912,20.60821897453843,82.34994373448087,211.90860906830864,5,2000
1209,98,98,464,180.0481591435624,20.581609373592805,82.34994373448087,215.08201377297056,5,2000
1210,99,99,457,181.71403454428085,20.50141544203624,82.34994373448087,215.08201377297056,5,2000
1211,100,100,457,183.4698159259116,20.255572840783916,82.34994373448087,215.08201377297056,5,2000
1212,0,0,500,-327.26509179881424,118.99693084382166,-803.0509163051199,-74.39455070324324,5,2000
1213,1,1,461,-252.4293130995518,80.74423601092673,-515.6693466277966,-74.39455070324324,5,2000
1214,2,2,466,-216.90539072248404,66.53956438146709,-456.6159664896952,-71.27446201187806,5,2000
1215,3,3,446,-192.03522993987156,57.68874928090594,-408.8797527224163,-63.80849878444584,5,2000
1216,4,4,455,-174.85627704432486,53.29232706620948,-340.6756145524396,-2.0691204998004364,5,2000
1217,5,5,453,-161.44741705366988,50.24077221175377,-340.6756145524396,-2.0691204998004364,5,2000
1218,6,6,457,-146.00157297573105,46.8583477473148,-293.94690112539104,-2.0691204998004364,5,2000
1219,7,7,450,-134.66390656755806,45.99568817550758,-274.0941728266351,-2.0691204998004364,5,2000
1220,8,8,460,-122.2487271746049,44.83634288747759,-271.8621599261673,59.6305394735255,5,2000
1221,9,9,449,-108.27711359077448,45.389365873929286,-238.12093960398775,59.6305394735255,5,2000
1222,10,10,462,-96.9355896074938,48.55590380578363,-238.12093960398775,89.43694792306626,5,2000
1223,11,11,462,-88.04250182325549,48.96427433904127,-238.12093960398775,89.43694792306626,5,2000
1224,12,12,451,-73.15036414049263,52.71225806429093,-198.43126035780327,97.2633406507276,5,2000
1225,13,13,455,-60.20872687373528,56.25395284173949,-198.43126035780327,113.392277410522,5,2000
1226,14,14,459,-48.20018167745778,57.33752758382297,-172.91425021642164,155.53563449627006,5,2000
1227,15,15,448,-35.96216227586669,60.44292129098188,-172.91425021642164,168.863823467762,5,2000
1228,16,16,451,-23.466235804673666,58.53705569767517,-136.21603168019357,168.863823467762,5,2000
1229,17,17,450,-9.082272508006248,58.81620142617009,-136.21603168019357,168.863823467762,5,2000
1230,18,18,455,2.2981715499192235,57.936791764035846,-131.76502841461556,192.0678240051936,5,2000
1231,19,19,460,15.211309225666229,59.0046969047259,-128.99804964935342,217.1466888034456,5,2000
1232,20,20,460,31.1257870598535,61.52679796578718,-115.90151357707396,256.2452009980626,5,2000
1233,21,21,467,38.78260106125843,60.89846720348189,-115.90151357707396,256.2452009980626,5,2000
1234,22,22,445,49.42611811761872,61.71016124657406,-105.0725288657779,256.2452009980626,5,2000
1235,23,23,450,64.75524674960631,61.75058410679661,-105.0725288657779,264.85208995089323,5,2000
1236,24,24,459,75.27033405204374,62.34719969170536,-87.33037878874218,264.85208995089323,5,2000
1237,25,25,451,86.92865497694055,62.70545707344588,-87.33037878874218,264.85208995089323,5,2000
1238,26,26,457,103.56289948557566,63.71326506882179,-87.33037878874218,265.4223430884132,5,2000
1239,27,27,450,117.6867412916494,61.66592224962647,-59.2203961890516,265.4223430884132,5,2000
1240,28,28,457,134.45788017607308,58.60266601372933,-48.19971107014658,265.4223430884132,5,2000
1241,29,29,453,145.6554041590761,58.782453445471255,-48.19971107014658,265.4223430884132,5,2000
1242,30,30,445,155.71135633368598,57.80173009749375,-35.75249352055842,265.4223430884132,5,2000
1243,31,31,457,162.9894181899902,57.09185850418019,-8.484644597351894,265.4223430884132,5,2000
1244,32,32,444,172.6328774648634,56.69754713646599,-8.484644597351894,265.4223430884132,5,2000
1245,33,33,452,180.0894089908674,56.7175174987649,-8.226084872159802,265.66071273975604,5,2000
1246,34,34,459,187.48250448438824,53.93604270792914,-8.226084872159802,265.85468745763245,5,2000
1247,35,35,446,195.38607628276424,52.168067607859705,28.09174073324362,265.9698391205337,5,2000
1248,36,36,458,202.1064575632157,49.42347772416227,28.09174073324362,265.9698391205337,5,2000
1249,37,37,466,208.0512828960055,46.11698039569585,28.09174073324362,265.9698391205337,5,2000
1250,38,38,446,212.94384792846884,44.920428999556265,53.26078873582602,265.9698391205337,5,2000
1251,39,39,444,218.73598396231367,43.306780249643765,57.83669124624016,266.0995626495446,5,2000
1252,40,40,453,223.9914089517331,41.03258447053836,57.83669124624016,266.2814429931205,5,2000
1253,41,41,465,228.472449913711,39.11155912887941,57.83669124624016,266.2814429931205,5,2000
1254,42,42,443,233.67748518650976,35.914344980858466,57.83669124624016,266.2814429931205,5,2000
1255,43,43,449,238.3906465068717,33.4240739966327,107.01879215790676,266.79980558997977,5,2000
1256,44,44,455,240.7874684983441,31.744125539164123,120.82144276202212,266.79980558997977,5,2000
1257,45,45,453,243.9188233420205,29.70344475966014,120.82144276202212,266.94870000487776,5,2000
1258,46,46,452,246.25449355815803,28.73820565507883,120.82144276202212,267.67493083567285,5,2000
1259,47,47,453,249.5024503355777,25.45983278692074,121.42958830690186,267.67493083567285,5,2000
1260,48,48,454,251.08270004544173,24.707496600809996,121.42958830690186,267.67493083567285,5,2000
1261,49,49,450,252.83697936371996,22.92431265054841,128.3687016654354,267.67493083567285,5,2000
1262,50,50,461,253.7045618482233,22.02963481847404,128.3687016654354,267.67493083567285,5,2000
1263,51,51,469,254.58085009038896,21.63932668700225,128.3687016654354,267.67493083567285,5,2000
1264,52,52,466,255.5791040691927,20.74484951739078,128.3687016654354,267.67493083567285,5,2000
1265,53,53,459,256.6642842555667,19.190700667972,155.54912402812562,267.67493083567285,5,2000
1266,54,54,456,257.7711129193787,17.829230771031003,157.2332826943486,267.67493083567285,5,2000
1267,55,55,462,259.0138690154147,16.190355371184424,159.0809537655628,267.67493083567285,5,2000
1268,56,56,446,260.27717046119136,14.106653560637447,181.93127504677653,267.67493083567285,5,2000
1269,57,57,462,260.80281055124743,13.432502626778913,181.93127504677653,267.67493083567285,5,2000
1270,58,58,454,261.4466331009855,12.679275710407016,181.93127504677653,267.67493083567285,5,2000
1271,59,59,455,261.9338244928455,11.917436806142726,181.93127504677653,267.67493083567285,5,2000
1272,60,60,451,262.5277215055056,11.052940340556438,181.93127504677653,267.67493083567285,5,2000
1273,61,61,441,263.0119260962996,10.202923320979153,191.77201178636216,267.67493083567285,5,2000
1274,62,62,452,263.4755548717655,9.162539884243198,211.3990053607713,267.67493083567285,5,2000
1275,63,63,455,263.89464721049217,8.37201783849014,211.3990053607713,267.67493083567285,5,2000
1276,64,64,450,264.11932525111814,8.085497308317569,211.3990053607713,267.67493083567285,5,2000
1277,65,65,452,264.323770653477,7.769966550995346,211.3990053607713,268.0972751471695,5,2000
1278,66,66,453,264.7157808023572,6.857949690497873,211.3990053607713,268.0972751471695,5,2000
1279,67,67,444,264.90775075434686,6.5613919782667205,211.3990053607713,268.0972751471695,5,2000
1280,68,68,458,265.2173026319905,5.925877558310268,211.3990053607713,269.6478817228221,5,2000
1281,69,69,459,265.45086235848686,5.240221235193249,211.3990053607713,269.6478817228221,5,2000
1282,70,70,449,265.55536152979766,5.232167126506826,211.3990053607713,269.6478817228221,5,2000
1283,71,71,460,265.63522102316006,5.230721762586815,211.3990053607713,269.6478817228221,5,2000
1284,72,72,440,265.82690461733944,4.828278109334459,211.3990053607713,269.6478817228221,5,2000
1285,73,73,452,265.94483850738345,4.608503248058194,211.3990053607713,269.6478817228221,5,2000
1286,74,74,450,266.015290591629,4.606779788204213,211.3990053607713,269.6478817228221,5,2000
1287,75,75,468,266.184640220829,4.100025833492735,211.3990053607713,269.6478817228221,5,2000
1288,76,76,459,266.23933726229063,4.1069996170644565,211.3990053607713,269.6478817228221,5,2000
1289,77,77,467,266.2951368460249,4.112079414369045,211.3990053607713,269.6478817228221,5,2000
1290,78,78,455,266.38248804612726,4.112221383549295,211.3990053607713,269.6478817228221,5,2000
1291,79,79,455,266.46539775560905,4.114193023044388,211.3990053607713,269.6478817228221,5,2000
1292,80,80,456,266.52402162291406,4.107246034866793,211.3990053607713,269.6478817228221,5,2000
1293,81,81,445,266.71343304198365,3.5293891504046275,211.3990053607713,269.6478817228221,5,2000
1294,82,82,462,266.7727641855447,3.5314216629386626,211.3990053607713,269.6478817228221,5,2000
1295,83,83,460,266.9080027896861,2.888759171369067,211.3990053607713,269.6478817228221,5,2000
1296,84,84,467,266.9869624315673,2.664676919890398,211.3990053607713,269.6478817228221,5,2000
1297,85,85,454,267.15278119896243,0.9519936625192598,259.1159283545577,269.6478817228221,5,2000
1298,86,86,455,267.22504269893574,0.8577890715042764,259.7401055710825,269.6478817228221,5,2000
1299,87,87,465,267.2681929392924,0.8660498738182373,259.7401055710825,269.6478817228221,5,2000
1300,88,88,463,267.3315461032324,0.8030630176559064,259.7401055710825,269.6478817228221,5,2000
1301,89,89,449,267.38640096536585,0.810854206700421,259.7401055710825,269.6478817228221,5,2000
1302,90,90,447,267.45416423951787,0.8057913755480802,259.7401055710825,269.6478817228221,5,2000
1303,91,91,458,267.5013697250196,0.8109655524457272,259.7401055710825,269.6478817228221,5,2000
1304,92,92,445,267.58685809607186,0.7538271614580154,261.7937198473379,269.6478817228221,5,2000
1305,93,93,464,267.6240353739823,0.7684630871006255,261.7937198473379,269.6478817228221,5,2000
1306,94,94,458,267.6674492464037,0.7842657057179119,261.7937198473379,269.6478817228221,5,2000
1307,95,95,459,267.73608637752164,0.7786752404732626,261.7937198473379,269.6478817228221,5,2000
1308,96,96,456,267.78720574018786,0.7777325303575148,261.7937198473379,269.6478817228221,5,2000
1309,97,97,444,267.8507243572344,0.7895635725248957,261.7937198473379,269.6478817228221,5,2000
1310,98,98,444,267.9358593158398,0.8046955443746747,261.7937198473379,269.6478817228221,5,2000
1311,99,99,467,267.9761308564901,0.8180878697633459,261.7937198473379,269.6478817228221,5,2000
1312,100,100,458,268.0534144471445,0.8293576612033227,261.7937198473379,269.6478817228221,5,2000
1313,0,0,500,-349.5096187284321,114.85230087434758,-693.6299980443632,-76.72748088867391,5,2000
1314,1,1,455,-272.8104570776999,82.2396541589829,-529.6365657090771,-70.08879856833282,5,2000
1315,2,2,445,-233.32379081761093,70.01837748496423,-480.9799699190888,-38.94985767538855,5,2000
1316,3,3,453,-204.98391517969384,59.69577398051701,-422.1301665281045,-38.94985767538855,5,2000
1317,4,4,451,-180.53661973556436,54.198195311152666,-338.15943006689747,-8.594838917671476,5,2000
1318,5,5,453,-166.09827086283144,49.34208389318445,-314.32842264692965,-8.594838917671476,5,2000
1319,6,6,458,-153.9899118400681,46.82347762725611,-305.22439869770733,15.684574688356625,5,2000
1320,7,7,459,-142.79651236567747,45.43788999026914,-305.22439869770733,15.684574688356625,5,2000
1321,8,8,454,-127.40742319774964,45.6751926839073,-257.150326358123,97.96287127778844,5,2000
1322,9,9,451,-117.24325594406496,46.28609872526513,-251.6913222963939,102.06985223535057,5,2000
1323,10,10,457,-108.0619115736772,45.30651240282703,-229.49338928953568,102.06985223535057,5,2000
1324,11,11,448,-97.08337351254116,45.79987994622831,-225.4624564518684,102.06985223535057,5,2000
1325,12,12,463,-86.59599450614346,46.89681610831441,-225.4624564518684,102.06985223535057,5,2000
1326,13,13,459,-77.755561713247,46.06984641317415,-225.4624564518684,102.06985223535057,5,2000
1327,14,14,446,-67.03676283971924,46.89125043982556,-167.82844801851266,128.60008521967785,5,2000
1328,15,15,461,-58.6500742637081,47.439459667343264,-167.82844801851266,128.60008521967785,5,2000
1329,16,16,447,-49.95980774871844,48.62471180927333,-159.12157922948717,128.60008521967785,5,2000
1330,17,17,449,-38.80610014252437,54.07586276567592,-153.87044741444672,243.5482656202404,5,2000
1331,18,18,459,-27.922267314558727,54.67501815749476,-153.87044741444672,243.5482656202404,5,2000
1332,19,19,445,-16.436618563029356,55.33533990215162,-140.72946569449795,243.5482656202404,5,2000
1333,20,20,450,-3.021940110547621,58.547569147235016,-140.72946569449795,244.8435443888868,5,2000
1334,21,21,457,8.38501659750331,62.44452410523318,-140.72946569449795,244.8435443888868,5,2000
1335,22,22,461,17.33467169975842,65.70653208353613,-140.72946569449795,251.31660657736612,5,2000
1336,23,23,461,33.22883140957805,71.42989270345178,-115.30530385509014,251.31660657736612,5,2000
1337,24,24,447,48.99754963537673,73.3731981392927,-96.0862020109352,251.31660657736612,5,2000
1338,25,25,459,63.0767836152161,75.78956708549327,-93.63502809829032,251.31660657736612,5,2000
1339,26,26,455,85.48781053198987,78.85120838900045,-92.98951680754706,251.31660657736612,5,2000
1340,27,27,452,106.39622049756724,78.89078558309555,-68.48079472650878,251.31660657736612,5,2000
1341,28,28,455,117.52090907643284,78.55954609236419,-68.48079472650878,257.3914354577194,5,2000
1342,29,29,459,135.56595660636484,76.033301280938,-68.48079472650878,257.3914354577194,5,2000
1343,30,30,464,154.2563430674882,71.55356528069542,-49.48715975349359,257.3914354577194,5,2000
1344,31,31,462,168.41819968618435,66.83263692996039,-49.48715975349359,257.3914354577194,5,2000
1345,32,32,457,180.81051183065247,63.08564686436432,-49.48715975349359,257.3914354577194,5,2000
1346,33,33,457,191.6672527059518,57.17059092603392,-33.74518100618144,261.4974376665488,5,2000
1347,34,34,446,201.4050435255587,52.25123075245656,-11.404322809735673,261.4974376665488,5,2000
1348,35,35,449,207.74336138326555,47.880656166773065,-1.727589421324049,261.4974376665488,5,2000
1349,36,36,455,214.78381563726413,42.54451439229402,23.829808724185888,261.4974376665488,5,2000
1350,37,37,461,217.76100675606392,40.44204562684302,23.829808724185888,261.4974376665488,5,2000
1351,38,38,451,222.14253182521372,37.18479876460318,87.19794155393492,261.4974376665488,5,2000
1352,39,39,453,226.61453686523927,34.482225962867915,87.19794155393492,261.4974376665488,5,2000
1353,40,40,447,229.1932121042611,32.49084729947891,87.19794155393492,261.4974376665488,5,2000
1354,41,41,461,232.03506967657745,29.180321156022675,103.1294937040119,261.4974376665488,5,2000
1355,42,42,456,233.53681187857745,28.095765575801668,107.21515087701592,261.4974376665488,5,2000
1356,43,43,463,235.14963647075987,27.29969865742051,107.21515087701592,263.2526364143204,5,2000
1357,44,44,473,236.7276372139804,25.63219292475205,116.40857647614682,263.2526364143204,5,2000
1358,45,45,452,238.624687415123,24.33380422213593,116.40857647614682,263.2526364143204,5,2000
1359,46,46,465,240.8092781301667,22.54629033445225,116.40857647614682,263.2526364143204,5,2000
1360,47,47,444,242.87901671615688,20.735158412036512,131.1953997864219,264.10668335388146,5,2000
1361,48,48,453,244.5482867612355,19.70654582508536,131.1953997864219,264.10668335388146,5,2000
1362,49,49,449,245.95743040702035,19.009187991502007,131.1953997864219,264.10668335388146,5,2000
1363,50,50,458,247.21868891839148,17.553554649388268,131.1953997864219,264.7903153071681,5,2000
1364,51,51,454,248.7058787510693,16.25029431354498,131.1953997864219,264.7903153071681,5,2000
1365,52,52,443,250.0727665703451,14.430463798166407,157.9659506778466,264.7903153071681,5,2000
1366,53,53,453,251.0485582751961,13.544704751328938,160.5316639554322,264.7903153071681,5,2000
1367,54,54,457,252.23024929051516,12.294062314292214,160.5316639554322,264.7903153071681,5,2000
1368,55,55,453,253.31389939020085,11.06249902616892,178.8966311531396,264.7903153071681,5,2000
1369,56,56,458,253.7250798230937,10.941117043339515,178.8966311531396,264.7903153071681,5,2000
1370,57,57,451,254.3860422157557,10.65607647541592,178.8966311531396,264.7903153071681,5,2000
1371,58,58,450,255.3905910147326,9.624851628956051,178.8966311531396,264.7903153071681,5,2000
1372,59,59,464,255.9511946623924,9.297984237333948,178.8966311531396,264.7903153071681,5,2000
1373,60,60,451,256.7874393597566,7.924268382625637,200.52623324948053,264.7903153071681,5,2000
1374,61,61,452,257.3098181884636,7.849703380985021,200.52623324948053,264.7903153071681,5,2000
1375,62,62,449,257.8530710106778,7.434160816433156,200.52623324948053,264.7903153071681,5,2000
1376,63,63,448,258.19655179746945,7.347972261416041,200.52623324948053,264.7903153071681,5,2000
1377,64,64,450,258.6234891395821,6.982944497393996,200.52623324948053,264.7903153071681,5,2000
1378,65,65,448,258.9134992440632,6.984945738902258,200.52623324948053,264.7903153071681,5,2000
1379,66,66,458,259.3036121223933,6.713971197940731,200.52623324948053,264.7903153071681,5,2000
1380,67,67,470,259.63425997348503,6.247407879334293,200.52623324948053,264.7903153071681,5,2000
1381,68,68,454,260.0960556803387,5.457848778901808,200.52623324948053,270.76030349106674,5,2000
1382,69,69,461,260.4732609828785,4.626645383773909,213.49370606412023,270.76030349106674,5,2000
1383,70,70,454,260.82173592004847,3.8849739189887873,228.0368697053837,270.76030349106674,5,2000
1384,71,71,447,261.07229730952537,3.764465744380224,228.0368697053837,270.76030349106674,5,2000
1385,72,72,460,261.2756058824029,3.6471995781445328,228.0368697053837,270.76030349106674,5,2000
1386,73,73,461,261.386684179282,3.60698548422603,228.0368697053837,270.76030349106674,5,2000
1387,74,74,458,261.5937848109915,3.4694107392126954,228.0368697053837,270.76030349106674,5,2000
1388,75,75,456,261.8637418440432,3.1992385869854183,228.0368697053837,270.76030349106674,5,2000
1389,76,76,456,262.0077709679029,3.1128126971432057,228.0368697053837,270.76030349106674,5,2000
1390,77,77,450,262.2080471136789,3.090672955798204,228.0368697053837,270.76030349106674,5,2000
1391,78,78,453,262.45966049015834,2.9476580084384807,228.0368697053837,270.76030349106674,5,2000
1392,79,79,458,262.572772975681,2.9162777546471497,228.0368697053837,270.76030349106674,5,2000
1393,80,80,451,262.8155170746904,2.4109159830717584,248.36190436900787,270.76030349106674,5,2000
1394,81,81,454,262.9558680920542,2.403726633499958,248.36190436900787,270.76030349106674,5,2000
1395,82,82,449,263.1218305121962,2.2770074599891497,248.79358285861943,270.76030349106674,5,2000
1396,83,83,444,263.33374752950897,2.1374566307671765,248.79358285861943,270.76030349106674,5,2000
1397,84,84,452,263.48862431395526,2.1510322724264315,248.79358285861943,270.76030349106674,5,2000
1398,85,85,453,263.58290396345944,2.1329617066936764,248.79358285861943,270.76030349106674,5,2000
1399,86,86,441,263.683747740252,2.1265298440947458,248.79358285861943,270.76030349106674,5,2000
1400,87,87,459,263.77270681886694,2.1745730656064053,248.79358285861943,270.76030349106674,5,2000
1401,88,88,446,263.9903841932938,2.041561647313592,248.79358285861943,270.76030349106674,5,2000
1402,89,89,454,264.1244790013289,2.1876292606424825,248.79358285861943,270.76030349106674,5,2000
1403,90,90,446,264.2958857927724,2.2225166832591574,248.79358285861943,270.76030349106674,5,2000
1404,91,91,446,264.4021847226944,2.218435578118084,248.79358285861943,270.76030349106674,5,2000
1405,92,92,469,264.5354204060234,2.188890264123098,248.79358285861943,270.76030349106674,5,2000
1406,93,93,463,264.59799476458284,2.2223450860217997,248.79358285861943,270.76030349106674,5,2000
1407,94,94,457,264.7824683372957,2.3654262604297984,248.79358285861943,270.76030349106674,5,2000
1408,95,95,461,264.9039706292731,2.370999291869976,248.79358285861943,270.76030349106674,5,2000
1409,96,96,452,265.1139272546044,2.3240822054496357,253.9280258542324,270.76030349106674,5,2000
1410,97,97,439,265.3575694196699,2.4377336181430493,253.9280258542324,270.76030349106674,5,2000
1411,98,98,464,265.50023074841323,2.5159989989108373,253.9280258542324,270.76030349106674,5,2000
1412,99,99,464,265.6132692704807,2.5777383007939254,253.9280258542324,270.76030349106674,5,2000
1413,100,100,456,265.81912517723964,2.705229417079959,253.9280258542324,270.76030349106674,5,2000
1414,0,0,500,-330.65112476897855,115.5295153256486,-754.6871678221487,-79.95393334443104,5,2000
1415,1,1,460,-251.1736757541505,80.22743233604402,-536.8012694527191,-0.941009861227718,5,2000
1416,2,2,449,-217.50220150815124,67.5230014012413,-488.1589460500553,-0.941009861227718,5,2000
1417,3,3,453,-193.37062891112492,60.18550811459681,-427.3438962155613,-0.941009861227718,5,2000
1418,4,4,456,-176.6290163968209,54.93988807510597,-350.9711452022863,-0.941009861227718,5,2000
1419,5,5,456,-158.40331598201604,53.13411514982641,-322.9714338394653,23.695173595501537,5,2000
1420,6,6,461,-140.07457520204647,50.25780360148431,-266.69527449523315,30.827531497269277,5,2000
1421,7,7,449,-124.49244144979868,49.38305561916359,-239.8233638590404,112.43475705510164,5,2000
1422,8,8,460,-113.41944321050336,50.245686223900925,-239.8233638590404,112.43475705510164,5,2000
1423,9,9,444,-99.539880240719,50.69150863909745,-235.4904208100284,112.43475705510164,5,2000
1424,10,10,455,-88.7099399934226,48.39795000467274,-211.20756972977895,112.43475705510164,5,2000
1425,11,11,451,-76.1889470113258,49.37693950425079,-211.20756972977895,112.43475705510164,5,2000
1426,12,12,458,-66.97767709954634,46.708618784327705,-188.58140229290785,112.43475705510164,5,2000
1427,13,13,455,-56.32029583344151,46.141611195164366,-176.59270571356177,112.43475705510164,5,2000
1428,14,14,453,-46.87025799943274,48.23377048489287,-176.59270571356177,122.89410204198076,5,2000
1429,15,15,455,-38.55091085951877,48.01704122045798,-162.59514338663544,125.7798922643797,5,2000
1430,16,16,457,-30.74706323712271,47.941391768088,-150.59879519148427,177.12488450927896,5,2000
1431,17,17,456,-22.01332012711905,49.26696452879206,-149.03202830115725,243.355537610248,5,2000
1432,18,18,454,-13.837181111884442,52.283821733542446,-141.64896829842763,243.355537610248,5,2000
1433,19,19,456,-7.033558657872685,53.153345105807965,-141.64896829842763,243.355537610248,5,2000
1434,20,20,461,2.375146753765172,57.050507347896655,-141.64896829842763,254.614264861634,5,2000
1435,21,21,456,10.199192805674796,58.61439706065131,-141.64896829842763,254.614264861634,5,2000
1436,22,22,449,21.79826265363046,59.28303532005503,-125.9241044115024,254.614264861634,5,2000
1437,23,23,456,31.755756396549028,59.84712536875898,-104.03388624140555,254.614264861634,5,2000
1438,24,24,454,39.96101512533104,60.70087545461184,-104.03388624140555,254.614264861634,5,2000
1439,25,25,444,49.80330900292764,62.34118115524019,-104.03388624140555,254.614264861634,5,2000
1440,26,26,461,55.88048036069255,63.6826805458215,-104.03388624140555,254.614264861634,5,2000
1441,27,27,455,65.29681354881127,64.27456816823022,-73.59140039316381,254.614264861634,5,2000
1442,28,28,458,75.48470704940424,66.20679816771009,-70.76961620815113,254.614264861634,5,2000
1443,29,29,458,81.88716626246455,66.98196227409046,-70.76961620815113,254.614264861634,5,2000
1444,30,30,460,89.68237531928392,69.3561616316373,-70.76961620815113,254.614264861634,5,2000
1445,31,31,441,100.57158022193232,71.71038715495087,-42.53123072730913,254.614264861634,5,2000
1446,32,32,456,108.2417399692448,72.11778983489363,-35.54146842121742,254.614264861634,5,2000
1447,33,33,452,115.70302128086796,71.80879681482028,-35.54146842121742,254.614264861634,5,2000
1448,34,34,449,122.38051992448628,72.18979888755513,-35.54146842121742,254.614264861634,5,2000
1449,35,35,459,133.26543239246234,72.8635833554136,-11.537835781856163,254.614264861634,5,2000
1450,36,36,465,138.58698878171558,73.50264361070043,-11.537835781856163,254.614264861634,5,2000
1451,37,37,466,145.88623445116056,73.71243579592172,-8.465539089195227,254.614264861634,5,2000
1452,38,38,454,152.64118567350226,72.19325195315487,-8.465539089195227,254.614264861634,5,2000
1453,39,39,453,160.22115785288253,71.77975189670174,-8.465539089195227,254.614264861634,5,2000
1454,40,40,458,168.75679171274103,69.93007635648108,-8.465539089195227,259.4677787727797,5,2000
1455,41,41,452,175.4686368562179,68.7618857274654,-8.465539089195227,259.4677787727797,5,2000
1456,42,42,467,180.09400941385897,67.33628923118687,-8.465539089195227,259.4677787727797,5,2000
1457,43,43,449,185.70341721780665,65.33496594949195,-8.465539089195227,259.4677787727797,5,2000
1458,44,44,455,191.8064703607681,63.56082956875274,-8.465539089195227,259.4677787727797,5,2000
1459,45,45,462,196.2635925316901,61.301409953907616,0.5241146912531718,259.4677787727797,5,2000
1460,46,46,448,200.64506074860057,59.88456002483598,0.5241146912531718,259.4677787727797,5,2000
1461,47,47,451,207.3030530373472,55.2921355361771,4.054348023457743,259.4677787727797,5,2000
1462,48,48,443,211.1150816564252,53.61147749102466,4.054348023457743,259.4677787727797,5,2000
1463,49,49,457,214.35204031162775,52.4177040008699,4.054348023457743,259.4677787727797,5,2000
1464,50,50,454,216.58305463652215,51.96722591565934,4.054348023457743,259.4677787727797,5,2000
1465,51,51,460,219.5713339716944,50.08936346826722,4.054348023457743,259.4677787727797,5,2000
1466,52,52,453,223.7286935470803,46.85481570947032,4.054348023457743,259.4677787727797,5,2000
1467,53,53,466,226.0681246670773,45.22538028376371,4.054348023457743,259.4677787727797,5,2000
1468,54,54,460,228.5726533646288,43.35886826288219,36.9772243058179,259.4677787727797,5,2000
1469,55,55,449,230.91761230452653,42.27680440488093,36.9772243058179,259.4677787727797,5,2000
1470,56,56,454,232.3619871404897,41.91130357805123,36.9772243058179,259.4677787727797,5,2000
1471,57,57,457,233.69258890117715,41.14330898148821,36.9772243058179,259.4677787727797,5,2000
1472,58,58,454,235.9902005410575,38.85853271336338,58.49694138169362,259.4677787727797,5,2000
1473,59,59,464,237.6052316470664,37.790124525559,58.49694138169362,259.4677787727797,5,2000
1474,60,60,464,238.8703610566629,36.2700293511852,61.77231692194787,259.4677787727797,5,2000
1475,61,61,455,239.9702447194269,35.30676501581112,61.77231692194787,259.4677787727797,5,2000
1476,62,62,457,241.07109342855645,34.28526905350833,61.77231692194787,259.4677787727797,5,2000
1477,63,63,462,241.7739333715279,33.37259979785626,61.77231692194787,259.4677787727797,5,2000
1478,64,64,463,243.51504162426363,31.08669385129696,61.77231692194787,270.6010577095364,5,2000
1479,65,65,458,244.36111584895957,30.14607732020354,61.77231692194787,270.6010577095364,5,2000
1480,66,66,453,245.15832561012292,29.01194687245622,61.77231692194787,270.6010577095364,5,2000
1481,67,67,466,245.6140046932002,28.837856934446265,61.77231692194787,270.6010577095364,5,2000
1482,68,68,466,246.2754972776634,27.622436827455584,61.77231692194787,270.6010577095364,5,2000
1483,69,69,466,246.90747475837503,27.113740863657448,61.77231692194787,270.6010577095364,5,2000
1484,70,70,460,247.9882315165689,25.043059368719376,61.77231692194787,270.6010577095364,5,2000
1485,71,71,462,248.4079413591631,24.92340503673747,61.77231692194787,270.6010577095364,5,2000
1486,72,72,466,248.84165065092284,24.56438035218499,61.77231692194787,270.6010577095364,5,2000
1487,73,73,464,249.6819314465709,22.510157895545085,61.77231692194787,270.6010577095364,5,2000
1488,74,74,461,250.22073415792056,21.82458196263725,61.77231692194787,270.6010577095364,5,2000
1489,75,75,463,250.83380712005524,20.83093755408476,61.77231692194787,270.6010577095364,5,2000
1490,76,76,457,251.46440469803835,20.079250947997043,61.77231692194787,270.6010577095364,5,2000
1491,77,77,440,252.77354322309225,18.10715591534384,61.77231692194787,271.6406738644969,5,2000
1492,78,78,458,253.19447099363904,17.9562023015118,61.77231692194787,271.6406738644969,5,2000
1493,79,79,452,254.18796042609188,14.947830224455632,61.77231692194787,271.6406738644969,5,2000
1494,80,80,454,254.9480205371676,14.641486423492202,61.77231692194787,272.4421290161934,5,2000
1495,81,81,462,255.9396909925356,11.006250453079318,121.39362758544468,272.4421290161934,5,2000
1496,82,82,458,256.45061948001285,10.506191994149304,121.39362758544468,272.4421290161934,5,2000
1497,83,83,458,256.90470341569466,10.253101812717862,121.39362758544468,272.4421290161934,5,2000
1498,84,84,448,257.6071325342605,8.396391621891901,166.1052222919102,272.4421290161934,5,2000
1499,85,85,460,258.02907829248767,8.574702021581283,166.1052222919102,272.4421290161934,5,2000
1500,86,86,448,258.7100156353113,7.5025531480053935,204.6143978882232,278.87881092011656,5,2000
1501,87,87,455,259.28027272177246,7.821506611501946,204.6143978882232,278.87881092011656,5,2000
1502,88,88,460,259.9888382013158,7.881286878888519,204.6143978882232,278.87881092011656,5,2000
1503,89,89,451,260.700323182942,7.701829256480584,217.6156126699129,278.87881092011656,5,2000
1504,90,90,454,261.3826383866688,7.906405260490991,217.6156126699129,278.87881092011656,5,2000
1505,91,91,449,262.0348613967183,7.890964175865367,217.6156126699129,278.87881092011656,5,2000
1506,92,92,449,263.01831349457194,7.793059897852882,217.6156126699129,278.87881092011656,5,2000
1507,93,93,462,263.55066989909375,7.846008094027634,217.6156126699129,278.87881092011656,5,2000
1508,94,94,449,264.129545062953,7.780093121801979,217.6156126699129,278.87881092011656,5,2000
1509,95,95,447,264.9100998258148,7.752702092410765,217.6156126699129,278.87881092011656,5,2000
1510,96,96,455,265.4469574712247,7.70772117654125,217.6156126699129,278.87881092011656,5,2000
1511,97,97,464,265.9306365818637,7.433823592138779,217.6156126699129,278.87881092011656,5,2000
1512,98,98,450,266.4931263095374,7.032776969647938,222.78600767466045,278.87881092011656,5,2000
1513,99,99,470,266.8523447081351,6.96162900661408,222.78600767466045,278.87881092011656,5,2000
1514,100,100,440,267.32216477634324,6.855216509467395,222.78600767466045,278.87881092011656,5,2000
1515,0,0,500,-334.7247895637257,103.07678489967871,-752.4175941936103,-120.8909442922034,5,2000
1516,1,1,454,-267.48635832066964,76.45477093751121,-554.3791248782577,-73.82725950574988,5,2000
1517,2,2,452,-230.6571399699098,62.020683568912645,-511.4251529252328,-49.9631602350559,5,2000
1518,3,3,449,-203.5167378024884,55.21798933922732,-375.4873144051632,-49.9631602350559,5,2000
1519,4,4,444,-184.81587834982483,52.353353384136014,-367.9352588011167,-15.41628785753708,5,2000
1520,5,5,458,-172.948451772461,46.89743798940365,-319.6562614184793,-15.41628785753708,5,2000
1521,6,6,464,-160.51293900551715,42.993037642119255,-292.3763921659462,-15.41628785753708,5,2000
1522,7,7,458,-149.19228176258167,40.1497539398423,-275.01791153719046,-15.41628785753708,5,2000
1523,8,8,452,-138.39581846760143,38.99330712954841,-263.5302362936911,4.736101691124992,5,2000
1524,9,9,449,-129.82392296867937,38.34484848985281,-263.5302362936911,4.736101691124992,5,2000
1525,10,10,454,-121.1528149638946,36.672168085052384,-261.4930095101043,4.736101691124992,5,2000
1526,11,11,453,-112.21684529639968,38.32106307407452,-231.84666002920667,107.36322084345124,5,2000
1527,12,12,461,-104.05364399834892,39.30030287105111,-227.58368528727675,107.36322084345124,5,2000
1528,13,13,444,-95.42196819756916,39.23487652016637,-218.5007746417818,107.36322084345124,5,2000
1529,14,14,461,-85.92471994252573,39.30130902914379,-192.00141235587952,140.3375652500549,5,2000
1530,15,15,455,-77.27153228487246,39.29712433511817,-192.00141235587952,140.3375652500549,5,2000
1531,16,16,467,-68.71758622747376,39.62126523732,-153.3412366442455,143.71190237626985,5,2000
1532,17,17,454,-57.28014492494572,42.92402402459634,-152.82536604102907,156.61560396646405,5,2000
1533,18,18,460,-46.59586274821253,46.53053074207143,-152.82536604102907,156.61560396646405,5,2000
1534,19,19,454,-35.62613698682306,49.56496505973781,-148.84649064084587,156.61560396646405,5,2000
1535,20,20,462,-22.23302041033381,53.0482857114771,-148.84649064084587,188.6209393753717,5,2000
1536,21,21,458,-7.388060839669644,54.705157061553365,-140.42611713103372,199.42437758446357,5,2000
1537,22,22,451,5.91741923528932,57.07104085283834,-119.63560862590994,199.42437758446357,5,2000
1538,23,23,463,25.05677995573244,56.87503097148175,-113.13150864751869,199.42437758446357,5,2000
1539,24,24,447,36.00391991217764,56.63136223587927,-113.13150864751869,205.64271648064545,5,2000
1540,25,25,445,55.073467940963496,55.59645104750216,-90.12952970859408,205.64271648064545,5,2000
1541,26,26,453,68.61887085909221,55.55236075273233,-90.12952970859408,205.64271648064545,5,2000
1542,27,27,456,83.95139656038506,54.93986389647799,-54.64935857054337,211.66286748166397,5,2000
1543,28,28,457,96.96118576423984,52.842205651278846,-54.64935857054337,224.8770098598076,5,2000
1544,29,29,467,110.50049993034708,51.214021141749214,-54.64935857054337,253.23603449901807,5,2000
1545,30,30,462,118.7655028040242,50.01257484711776,-54.64935857054337,253.23603449901807,5,2000
1546,31,31,458,127.4325017815864,47.32105914340311,-54.64935857054337,253.23603449901807,5,2000
1547,32,32,458,133.83824504967413,45.94407692859264,-54.64935857054337,253.23603449901807,5,2000
1548,33,33,456,140.4836514306278,43.0932523558127,4.045718123318176,253.23603449901807,5,2000
1549,34,34,453,147.6862899137038,41.19933970068288,4.045718123318176,253.23603449901807,5,2000
1550,35,35,459,154.13450598908318,40.7883456799625,4.045718123318176,253.23603449901807,5,2000
1551,36,36,459,159.39275267945433,39.97742642537289,4.045718123318176,253.23603449901807,5,2000
1552,37,37,442,166.6230861239438,38.97558536249013,4.045718123318176,253.23603449901807,5,2000
1553,38,38,455,171.9231858653323,38.00576009183178,42.40690887057387,253.38909753149363,5,2000
1554,39,39,445,177.61353001150442,37.85319511432205,42.40690887057387,253.38909753149363,5,2000
1555,40,40,454,184.28903032279624,35.32694907748211,53.71925395834116,253.38909753149363,5,2000
1556,41,41,463,187.9981428783948,35.07415547620369,55.87504042056979,253.38909753149363,5,2000
1557,42,42,460,191.58970495097367,33.99132785763745,55.87504042056979,253.38909753149363,5,2000
1558,43,43,447,196.8619268855217,33.55275371219424,55.87504042056979,253.38909753149363,5,2000
1559,44,44,448,200.5661392126657,32.84872365966687,55.87504042056979,253.38909753149363,5,2000
1560,45,45,455,204.0507765056485,32.50844715195795,96.38134504900604,253.38909753149363,5,2000
1561,46,46,448,208.8165257907469,31.789439695180604,96.38134504900604,254.42152077933625,5,2000
1562,47,47,447,213.0528613376473,31.19594305148377,119.3707359096079,254.42152077933625,5,2000
1563,48,48,454,218.03641296336664,30.324512121337865,119.3707359096079,255.01714108333044,5,2000
1564,49,49,446,221.59080827243145,29.92755630264037,119.3707359096079,258.5754723108257,5,2000
1565,50,50,461,225.8858513690696,29.222893001680525,119.3707359096079,261.71638489706794,5,2000
1566,51,51,453,228.8776412730265,28.435282042360114,119.3707359096079,261.71638489706794,5,2000
1567,52,52,448,232.0492415310796,26.79209236220133,119.3707359096079,261.8896054964569,5,2000
1568,53,53,455,234.475705702006,25.716468065335327,119.3707359096079,264.96537609934336,5,2000
1569,54,54,455,236.6028332777801,24.64477715729381,119.3707359096079,264.96537609934336,5,2000
1570,55,55,441,239.09282634125384,23.53727791399863,119.3707359096079,264.96537609934336,5,2000
1571,56,56,455,241.4181026993901,22.017607403881968,119.3707359096079,264.96537609934336,5,2000
1572,57,57,451,242.9078903775563,21.038682412839105,119.3707359096079,264.96537609934336,5,2000
1573,58,58,461,244.59500625724692,19.536515665565823,119.3707359096079,264.96537609934336,5,2000
1574,59,59,456,246.30308314974235,17.705715899231368,155.14718636952773,264.96537609934336,5,2000
1575,60,60,456,247.87681697697963,16.326044410448155,155.14718636952773,264.96537609934336,5,2000
1576,61,61,454,249.25693641046624,15.349378559994276,155.14718636952773,265.6133951339464,5,2000
1577,62,62,459,250.4755292341836,13.592786153101908,165.71801940077475,265.6133951339464,5,2000
1578,63,63,449,251.29979108565777,13.319850687017562,165.71801940077475,265.6133951339464,5,2000
1579,64,64,468,252.25697550708097,12.190209094773335,171.4162557507174,265.6133951339464,5,2000
1580,65,65,456,253.39885422829724,10.445496880357958,171.4162557507174,265.6133951339464,5,2000
1581,66,66,462,253.85037216298045,10.172403800020074,171.4162557507174,265.6133951339464,5,2000
1582,67,67,455,254.7971647954165,8.832134716733435,197.60900976750025,265.6133951339464,5,2000
1583,68,68,448,255.62287622926584,7.902929500844183,200.04718903813983,265.6133951339464,5,2000
1584,69,69,452,256.42640863268514,7.25100370397629,209.17169005567507,265.6133951339464,5,2000
1585,70,70,450,256.9424801545707,7.207399854597554,209.17169005567507,266.5269018620872,5,2000
1586,71,71,448,257.6270532939398,6.772600592344147,209.17169005567507,267.38815713473264,5,2000
1587,72,72,460,258.20844078500767,6.030663855924322,209.6442126784882,267.38815713473264,5,2000
1588,73,73,462,258.7058761475276,5.238828626463465,214.86872329254123,267.38815713473264,5,2000
1589,74,74,459,259.3155985201961,4.437184086006174,214.86872329254123,267.38815713473264,5,2000
1590,75,75,450,259.69085543097134,4.272138712852707,214.86872329254123,267.38815713473264,5,2000
1591,76,76,456,260.0834725137995,4.181705563977648,214.86872329254123,267.38815713473264,5,2000
1592,77,77,453,260.31702379223026,4.189399882049512,214.86872329254123,267.38815713473264,5,2000
1593,78,78,461,260.56199119693326,4.161315281401715,214.86872329254123,267.38815713473264,5,2000
1594,79,79,449,260.8975931597198,4.124687885626537,214.86872329254123,267.38815713473264,5,2000
1595,80,80,456,261.160957744214,4.008953094413165,214.86872329254123,267.38815713473264,5,2000
1596,81,81,458,261.5180539207759,3.951152946634874,214.86872329254123,267.38815713473264,5,2000
1597,82,82,455,261.78887811624327,3.9008630632559673,214.86872329254123,267.38815713473264,5,2000
1598,83,83,471,261.9693435179456,3.873585474434463,214.86872329254123,267.38815713473264,5,2000
1599,84,84,447,262.1868827158874,3.822370377034267,214.86872329254123,267.38815713473264,5,2000
1600,85,85,456,262.38793898248565,3.76064574348191,214.86872329254123,267.38815713473264,5,2000
1601,86,86,458,262.6052182647165,3.670427151029173,214.86872329254123,267.38815713473264,5,2000
1602,87,87,460,262.8527277494379,3.5641868816059903,214.86872329254123,267.38815713473264,5,2000
1603,88,88,463,262.9990532716788,3.540262738829202,214.86872329254123,267.49983014011553,5,2000
1604,89,89,451,263.21829689558695,3.4325847320640928,214.86872329254123,267.49983014011553,5,2000
1605,90,90,453,263.4087228784132,3.38447030826146,214.86872329254123,267.49983014011553,5,2000
1606,91,91,453,263.7648449733352,2.451879188258965,253.23603449901807,267.49983014011553,5,2000
1607,92,92,457,263.8817189493799,2.5031391180651106,253.23603449901807,270.67253855048887,5,2000
1608,93,93,458,264.06378711848555,2.4403637616145524,253.23603449901807,270.67253855048887,5,2000
1609,94,94,451,264.25794800183894,2.394468613116945,253.23603449901807,270.67253855048887,5,2000
1610,95,95,455,264.4077015477355,2.4219448925620584,253.23603449901807,270.67253855048887,5,2000
1611,96,96,460,264.5268116488353,2.3742636789986213,253.23603449901807,270.67253855048887,5,2000
1612,97,97,456,264.7435520302792,2.308345819333092,253.23603449901807,270.67253855048887,5,2000
1613,98,98,456,264.87422666463874,2.305150862624039,253.23603449901807,270.67253855048887,5,2000
1614,99,99,462,265.01663647205413,2.2858189762529757,253.23603449901807,270.80176613635285,5,2000
1615,100,100,448,265.2077327181985,2.231082004507569,253.23603449901807,270.80176613635285,5,2000
1616,0,0,500,-336.2967917245538,105.45647429318232,-755.8387134247007,-91.779381946166,5,2000
1617,1,1,455,-278.1130512323358,80.00538816629657,-510.1727729258685,-91.779381946166,5,2000
1618,2,2,460,-239.70279215122605,69.34506375564409,-420.39240171156325,-91.779381946166,5,2000
1619,3,3,458,-212.055105105577,57.67830221179703,-391.1274213395835,-41.02312898525545,5,2000
1620,4,4,451,-195.78724551001423,53.25521752053215,-356.4889378089848,-41.02312898525545,5,2000
1621,5,5,446,-179.21614373863898,49.844813820080624,-343.10199808766413,-34.02276667169144,5,2000
1622,6,6,452,-166.10897402972472,45.94739971529434,-305.5251864321621,-32.59569197474457,5,2000
1623,7,7,449,-154.37323686042842,43.75093651552926,-301.5377255257517,-32.59569197474457,5,2000
1624,8,8,451,-144.00696973045262,41.295227671815525,-273.4884190189176,-32.59569197474457,5,2000
1625,9,9,441,-135.07987893205583,39.31323995282233,-273.4884190189176,-32.59569197474457,5,2000
1626,10,10,446,-126.14177581883504,37.98728034405732,-273.4884190189176,-32.59569197474457,5,2000
1627,11,11,459,-119.6669510524797,36.843367204308194,-226.14316406178017,-3.5372018193478025,5,2000
1628,12,12,464,-112.71570977023772,36.33937299210139,-226.14316406178017,-3.5372018193478025,5,2000
1629,13,13,449,-106.48156644147,36.46000239344683,-226.14316406178017,-3.5372018193478025,5,2000
1630,14,14,452,-99.01191074413477,35.18584565116328,-202.2765582782961,-3.5372018193478025,5,2000
1631,15,15,443,-93.11531010332232,34.0637883785034,-202.2765582782961,-3.5372018193478025,5,2000
1632,16,16,452,-87.75442603839957,33.65756646943978,-202.2765582782961,-1.3460475096580893,5,2000
1633,17,17,458,-82.34665378207725,32.77991542118901,-192.15836103942368,-1.3460475096580893,5,2000
1634,18,18,444,-78.16788327782184,33.599943726402195,-188.06892502390676,71.31109140699182,5,2000
1635,19,19,441,-73.27638893971651,32.922109238287064,-169.46209231763078,71.31109140699182,5,2000
1636,20,20,448,-67.36070349854944,33.33274150609984,-156.31783202651337,71.31109140699182,5,2000
1637,21,21,451,-62.94237193567268,33.32066442320422,-154.4837134857656,71.31109140699182,5,2000
1638,22,22,462,-59.387044785433794,33.814234085368604,-154.4837134857656,71.31109140699182,5,2000
1639,23,23,448,-55.02057498269695,32.625554765503296,-154.4837134857656,71.31109140699182,5,2000
1640,24,24,459,-51.584570104387474,32.18128070447958,-154.4837134857656,71.31109140699182,5,2000
1641,25,25,458,-47.52169733132936,33.38962526356503,-154.4837134857656,71.31109140699182,5,2000
1642,26,26,458,-44.61733935462559,32.66181333925181,-154.4837134857656,71.31109140699182,5,2000
1643,27,27,453,-42.34790382007881,32.41139799136683,-154.4837134857656,71.31109140699182,5,2000
1644,28,28,452,-38.75379995799135,32.9195162694288,-154.4837134857656,71.31109140699182,5,2000
1645,29,29,453,-35.50367753487851,32.95631546919982,-154.4837134857656,71.31109140699182,5,2000
1646,30,30,459,-32.00807271212966,31.88678288254939,-145.42708952409416,71.31109140699182,5,2000
1647,31,31,454,-28.45359690550144,32.753302759550095,-145.42708952409416,71.31109140699182,5,2000
1648,32,32,458,-24.446897750974568,32.06563110330267,-134.90708608063005,71.31109140699182,5,2000
1649,33,33,457,-21.422740867319614,32.2699033255007,-134.90708608063005,71.31109140699182,5,2000
1650,34,34,465,-18.882034430073627,32.84058639442127,-134.90708608063005,71.31109140699182,5,2000
1651,35,35,453,-15.105597602748372,32.967892738877026,-107.41927480439126,71.31109140699182,5,2000
1652,36,36,449,-10.513982097929503,34.02374783382467,-107.41927480439126,86.44941452067738,5,2000
1653,37,37,455,-7.40488235943944,34.69451931699081,-107.41927480439126,86.44941452067738,5,2000
1654,38,38,460,-3.6314301275382617,35.601556352268496,-107.41927480439126,86.44941452067738,5,2000
1655,39,39,458,-0.7152519228948268,36.28851840831449,-107.41927480439126,86.44941452067738,5,2000
1656,40,40,460,2.394366452285218,36.74210888476652,-107.41927480439126,86.44941452067738,5,2000
1657,41,41,444,7.582629666041362,37.29738710622921,-107.41927480439126,86.44941452067738,5,2000
1658,42,42,457,10.218529382637074,37.78257137717476,-107.41927480439126,86.44941452067738,5,2000
1659,43,43,457,12.983001886963295,38.13413269296825,-107.41927480439126,86.44941452067738,5,2000
1660,44,44,456,16.605466761904797,38.07510330258875,-107.41927480439126,86.44941452067738,5,2000
1661,45,45,455,19.77904167769004,38.23530200311892,-107.41927480439126,86.44941452067738,5,2000
1662,46,46,451,23.463509912334843,37.95099054849325,-107.41927480439126,86.44941452067738,5,2000
1663,47,47,456,26.46198783428428,37.78240967207795,-72.74703146543267,151.48199954806688,5,2000
1664,48,48,455,30.23309675931406,36.84346975475516,-72.22134250356987,151.48199954806688,5,2000
1665,49,49,455,33.35477000799279,36.330283206465566,-72.22134250356987,151.48199954806688,5,2000
1666,50,50,456,35.92252119139195,35.43379683939778,-72.22134250356987,151.48199954806688,5,2000
1667,51,51,454,37.799721214229606,35.29754341916335,-72.22134250356987,151.48199954806688,5,2000
1668,52,52,467,40.197875068798815,36.43350883890268,-72.22134250356987,188.91621280516043,5,2000
1669,53,53,460,42.37497950203798,36.291060405404096,-72.22134250356987,188.91621280516043,5,2000
1670,54,54,463,43.9953244652647,36.267936750697125,-72.22134250356987,188.91621280516043,5,2000
1671,55,55,445,47.27343156133445,35.779327135903415,-72.22134250356987,188.91621280516043,5,2000
1672,56,56,454,49.58119167041245,35.302623896511015,-72.22134250356987,188.91621280516043,5,2000
1673,57,57,454,52.87452862479373,36.540492339338215,-72.22134250356987,188.91621280516043,5,2000
1674,58,58,456,54.66877607307532,36.44087464904157,-72.22134250356987,188.91621280516043,5,2000
1675,59,59,457,58.44450663778901,36.514099540074845,-72.22134250356987,188.91621280516043,5,2000
1676,60,60,457,61.00325881686993,36.413090225377005,-72.22134250356987,188.91621280516043,5,2000
1677,61,61,467,63.32130763111197,36.49525656676428,-72.22134250356987,188.91621280516043,5,2000
1678,62,62,447,65.97174278353512,37.03402658073106,-72.22134250356987,188.91621280516043,5,2000
1679,63,63,465,68.34142095356526,36.82301345477544,-72.22134250356987,188.91621280516043,5,2000
1680,64,64,457,71.29027741808471,36.42929403327547,-72.22134250356987,188.91621280516043,5,2000
1681,65,65,443,75.23739910778175,37.73795279681464,-43.957590425811205,188.91621280516043,5,2000
1682,66,66,449,77.69463330401042,37.991894017622464,-35.23619003682239,188.91621280516043,5,2000
1683,67,67,453,80.30796639382693,38.54542561667644,-35.23619003682239,188.91621280516043,5,2000
1684,68,68,457,83.31928050873223,39.54176918831156,-35.23619003682239,188.91621280516043,5,2000
1685,69,69,457,86.5978464072535,40.59915616699023,-35.23619003682239,188.91621280516043,5,2000
1686,70,70,446,90.7941356765462,40.91265705953722,-35.23619003682239,188.91621280516043,5,2000
1687,71,71,455,95.1031200484666,41.64556677160029,-35.23619003682239,188.91621280516043,5,2000
1688,72,72,456,98.13131656565704,42.09741408913809,-35.23619003682239,188.91621280516043,5,2000
1689,73,73,445,103.6773900582019,42.45914427540323,-35.23619003682239,188.91621280516043,5,2000
1690,74,74,450,108.50327646716924,43.5047642253096,-35.23619003682239,188.91621280516043,5,2000
1691,75,75,452,112.29066528563612,43.35040146906627,-20.13831115551196,188.91621280516043,5,2000
1692,76,76,458,115.30045567207652,43.67756498979943,-20.13831115551196,188.91621280516043,5,2000
1693,77,77,450,119.96421017442216,43.79668130662113,-19.779320118982923,188.91621280516043,5,2000
1694,78,78,452,124.1602685808528,44.40568688848216,-19.779320118982923,188.91621280516043,5,2000
1695,79,79,451,128.34934125540434,43.937907989099074,-19.779320118982923,205.6054058722993,5,2000
1696,80,80,446,133.7675212036172,44.20072683717681,-19.779320118982923,205.6054058722993,5,2000
1697,81,81,459,137.27990397890406,44.20885255795564,-19.779320118982923,205.6054058722993,5,2000
1698,82,82,454,140.4409005410125,43.65145825041525,-19.779320118982923,205.6054058722993,5,2000
1699,83,83,458,143.64234415734643,42.875847296616506,-6.108785133142471,205.6054058722993,5,2000
1700,84,84,442,148.04624052618408,42.28358627043707,-6.108785133142471,218.0114127811142,5,2000
1701,85,85,449,151.98450327264592,40.52318424196833,16.644788286043866,218.0114127811142,5,2000
1702,86,86,452,156.2733197468195,39.151500231939536,16.644788286043866,218.0114127811142,5,2000
1703,87,87,451,159.52974027947448,37.880268090039216,16.644788286043866,218.0114127811142,5,2000
1704,88,88,445,163.681989903692,35.85904808287307,16.644788286043866,218.0114127811142,5,2000
1705,89,89,453,165.83581463179442,35.11141978018211,44.94153320694138,218.0114127811142,5,2000
1706,90,90,445,167.94273086652333,34.18799981615924,44.94153320694138,218.0114127811142,5,2000
1707,91,91,453,170.53008009704917,33.00298015620627,44.94153320694138,243.95095397551063,5,2000
1708,92,92,445,172.5667412043611,31.959845275529304,44.94153320694138,243.95095397551063,5,2000
1709,93,93,461,173.67784866053205,31.43909963594685,44.94153320694138,243.95095397551063,5,2000
1710,94,94,453,175.73565033275295,29.67427531489488,44.94153320694138,243.95095397551063,5,2000
1711,95,95,453,177.8696483058087,28.05594190610998,44.94153320694138,243.95095397551063,5,2000
1712,96,96,450,179.06286802156075,27.607682420296875,44.94153320694138,243.95095397551063,5,2000
1713,97,97,443,180.71858535557595,26.00370213218343,44.94153320694138,243.95095397551063,5,2000
1714,98,98,454,181.63427793117225,25.580382152495712,53.51405451093724,243.95095397551063,5,2000
1715,99,99,464,181.99686965246428,25.56822185531953,53.51405451093724,243.95095397551063,5,2000
1716,100,100,457,182.53179005053676,25.35235273315446,53.51405451093724,243.95095397551063,5,2000
1717,0,0,500,-330.62974136827853,100.40782877063234,-695.2491769152606,-134.9667653366915,5,2000
1718,1,1,462,-267.24830413657014,74.6988147432614,-513.2465967178157,-51.02539312273523,5,2000
1719,2,2,446,-233.61435250634705,64.0077284921988,-441.1308267797431,-51.02539312273523,5,2000
1720,3,3,454,-205.4136382393113,56.339164583944175,-391.1043509581692,-51.02539312273523,5,2000
1721,4,4,448,-186.686643908058,50.43867345262411,-367.5851626745504,-44.12061269028925,5,2000
1722,5,5,448,-170.51952444150683,45.89910064931679,-342.55367187573694,-44.12061269028925,5,2000
1723,6,6,449,-155.9943414068268,44.55281058442886,-342.55367187573694,-39.72926235923497,5,2000
1724,7,7,456,-144.76656245872653,42.56815133153939,-342.55367187573694,-39.72926235923497,5,2000
1725,8,8,454,-133.96490349546724,41.624709189458926,-245.084729848434,34.57756010085892,5,2000
1726,9,9,454,-122.6808505659067,41.28344684843791,-245.084729848434,34.57756010085892,5,2000
1727,10,10,451,-111.66636666168613,42.62723540545768,-233.76174824450797,34.57756010085892,5,2000
1728,11,11,460,-101.79521725055388,41.7738028334715,-233.62753765849877,34.57756010085892,5,2000
1729,12,12,453,-93.83314295186624,41.1834522358397,-233.62753765849877,34.57756010085892,5,2000
1730,13,13,464,-85.93237470264043,40.2064253326628,-179.51871491810044,34.57756010085892,5,2000
1731,14,14,455,-78.94345014877345,39.4747649130752,-175.92078116481215,34.57756010085892,5,2000
1732,15,15,453,-66.31282179743879,39.63343667980021,-175.92078116481215,59.78160731044894,5,2000
1733,16,16,455,-59.692638248098255,40.216907638549614,-175.92078116481215,59.78160731044894,5,2000
1734,17,17,451,-50.31758448934452,39.07196760638909,-161.94585558886106,59.78160731044894,5,2000
1735,18,18,455,-39.21681400480683,37.56607098956304,-152.88336053548116,69.06041763699628,5,2000
1736,19,19,440,-29.867104650725263,34.84293065129065,-146.32208975802288,69.06041763699628,5,2000
1737,20,20,447,-19.946111804459505,32.454058881976394,-121.84329935377296,85.4294214082195,5,2000
1738,21,21,450,-11.70346659836754,28.93018691543288,-109.4528202848353,85.4294214082195,5,2000
1739,22,22,456,-5.288101314222269,26.286076054649524,-109.4528202848353,85.4294214082195,5,2000
1740,23,23,459,-0.702192842198567,23.300364599412443,-109.4528202848353,85.4294214082195,5,2000
1741,24,24,445,2.920836763057914,22.550557615862598,-109.4528202848353,85.4294214082195,5,2000
1742,25,25,450,5.997531343680221,22.36873932380883,-109.4528202848353,85.4294214082195,5,2000
1743,26,26,456,9.773000328441322,20.810536588252056,-90.56784671646354,85.4294214082195,5,2000
1744,27,27,463,11.959016819523642,20.640188612204145,-86.7489681628631,116.57510734703348,5,2000
1745,28,28,458,14.64678449381464,20.222757657835007,-83.62371048005262,116.57510734703348,5,2000
1746,29,29,449,18.77386205072051,21.15793162226015,-83.62371048005262,116.57510734703348,5,2000
1747,30,30,462,20.587346793195884,21.01120954048021,-83.62371048005262,116.57510734703348,5,2000
1748,31,31,458,22.7894311853736,21.520027995433445,-83.62371048005262,116.57510734703348,5,2000
1749,32,32,462,25.01571671443704,21.534200633528524,-31.217981081327697,116.57510734703348,5,2000
1750,33,33,441,28.17756889883573,22.84637907602215,-31.217981081327697,116.57510734703348,5,2000
1751,34,34,462,30.984287555961348,24.25474091679741,-17.852112963004174,169.9431194630473,5,2000
1752,35,35,445,34.50401229144259,25.49995235456345,-12.60444674750635,169.9431194630473,5,2000
1753,36,36,454,38.41731234992679,26.80381992917683,-12.392220194068743,169.9431194630473,5,2000
1754,37,37,438,45.11226627212128,30.93063791759629,-6.390054213764896,175.40781426773273,5,2000
1755,38,38,460,50.35931344484154,34.30360247963933,-6.025211950221049,175.40781426773273,5,2000
1756,39,39,443,59.3721973590856,38.96971628701714,-6.025211950221049,203.33060969211843,5,2000
1757,40,40,457,68.15086044776841,42.33776206593479,-6.025211950221049,210.94315178440243,5,2000
1758,41,41,459,79.7685644499278,45.36658155590758,1.889780840553027,210.94315178440243,5,2000
1759,42,42,454,94.4530095521693,46.9375589335957,3.775779190831585,210.94315178440243,5,2000
1760,43,43,458,107.9648950207032,45.29938908872665,8.544926217311906,222.99586659518903,5,2000
1761,44,44,463,125.46327785401516,42.57990475556904,8.544926217311906,226.1592038071856,5,2000
1762,45,45,458,132.90105962221062,40.43132932952276,8.813728167708216,226.1592038071856,5,2000
1763,46,46,453,140.71204719178323,38.78197582626197,11.413613568621887,226.1592038071856,5,2000
1764,47,47,458,149.68746271652387,36.97430432789201,21.71932608651985,247.26986046880137,5,2000
1765,48,48,455,156.71167833066104,34.72229173633061,21.71932608651985,247.26986046880137,5,2000
1766,49,49,463,163.49164689252868,32.79143891601674,30.219226155085934,247.26986046880137,5,2000
1767,50,50,463,168.89326367771258,30.851084059717707,48.52030621346052,247.26986046880137,5,2000
1768,51,51,456,174.34950702131712,29.3963298745024,48.52030621346052,247.26986046880137,5,2000
1769,52,52,455,179.00558157417052,27.60495594516477,72.58052361592198,247.26986046880137,5,2000
1770,53,53,456,183.6499162477323,26.377150825442563,107.15876304334616,247.26986046880137,5,2000
1771,54,54,454,187.55915355504837,25.65501697677951,107.47211907285546,253.146380445921,5,2000
1772,55,55,446,191.66025673591,25.4731866105814,113.0170186947059,253.146380445921,5,2000
1773,56,56,449,195.4870215445979,24.735608104570304,113.0170186947059,253.146380445921,5,2000
1774,57,57,454,199.06764990273328,23.577907683620204,120.03686720310506,253.146380445921,5,2000
1775,58,58,464,201.8871954623824,22.879943524933225,120.03686720310506,253.146380445921,5,2000
1776,59,59,447,204.9002979859162,21.7480917360636,131.9808273647338,253.146380445921,5,2000
1777,60,60,465,207.24036698564268,21.2701553206797,131.9808273647338,253.146380445921,5,2000
1778,61,61,457,209.50011495714432,20.713232342039277,131.9808273647338,253.146380445921,5,2000
1779,62,62,456,212.04798885539168,19.281329393008743,146.52998671931476,253.146380445921,5,2000
1780,63,63,451,214.72202236237555,18.73564980809153,146.52998671931476,253.146380445921,5,2000
1781,64,64,465,216.77521434816205,18.30362098830311,146.52998671931476,253.146380445921,5,2000
1782,65,65,463,218.33556468594324,18.3005111523232,146.52998671931476,254.62116029034436,5,2000
1783,66,66,447,220.4586479444585,17.896283244097383,146.52998671931476,254.62116029034436,5,2000
1784,67,67,464,222.35248318244655,17.0768830538691,154.95045033144328,254.62116029034436,5,2000
1785,68,68,457,224.22606954037877,16.845507115011266,154.95045033144328,255.2221176395352,5,2000
1786,69,69,464,225.53666111393383,16.703053039956977,154.95045033144328,255.2221176395352,5,2000
1787,70,70,452,227.7714712878717,16.5399199782161,154.95045033144328,255.2221176395352,5,2000
1788,71,71,462,229.94264069133487,15.877834481946968,154.95045033144328,255.2221176395352,5,2000
1789,72,72,458,231.19840584979977,15.08041506023462,158.54319822808978,255.2221176395352,5,2000
1790,73,73,453,233.68609835969156,13.454112077234262,171.5544658162201,258.520047737485,5,2000
1791,74,74,449,235.2861764301329,13.232443203974048,171.5544658162201,258.520047737485,5,2000
1792,75,75,462,236.54109591620167,12.648709497056796,173.49381507144682,258.520047737485,5,2000
1793,76,76,458,237.9950620201545,11.635106061161574,175.2032060441326,258.520047737485,5,2000
1794,77,77,451,238.91285295580883,11.48412547617536,175.2032060441326,258.520047737485,5,2000
1795,78,78,440,240.1392265077589,11.130451402799276,175.2032060441326,258.520047737485,5,2000
1796,79,79,447,240.97094021056947,11.2497173578174,175.2032060441326,271.695988903376,5,2000
1797,80,80,448,241.86619014110107,11.020267120317458,175.2032060441326,271.695988903376,5,2000
1798,81,81,452,243.0172098392431,10.603100712630797,175.40781426773273,272.1937134260886,5,2000
1799,82,82,438,244.01772730834543,9.74387530024535,202.93200668698805,272.1937134260886,5,2000
1800,83,83,447,244.9486150383176,9.439392396926404,202.93200668698805,272.1937134260886,5,2000
1801,84,84,447,246.08052722629512,9.414925670471222,202.93200668698805,272.1937134260886,5,2000
1802,85,85,445,247.3092980791015,9.164677539234512,209.3049978335326,272.8091228391166,5,2000
1803,86,86,463,248.0135469310208,9.031355625138431,209.3049978335326,272.8091228391166,5,2000
1804,87,87,445,248.7534577196608,9.14417861804552,209.3049978335326,272.8091228391166,5,2000
1805,88,88,460,249.71084401628664,9.355202950576505,209.3049978335326,272.8091228391166,5,2000
1806,89,89,452,250.68929952789628,9.421527954590712,209.3049978335326,274.6242828928342,5,2000
1807,90,90,445,251.51711308838108,9.311431608703614,209.37349376208908,274.6242828928342,5,2000
1808,91,91,461,252.26034693594005,9.49443771575342,209.37349376208908,274.6242828928342,5,2000
1809,92,92,451,253.132950382056,9.219517630063876,209.37349376208908,274.6242828928342,5,2000
1810,93,93,467,253.8700399810444,9.403618207199887,209.37349376208908,274.6242828928342,5,2000
1811,94,94,452,254.81089361675583,9.455279123543798,220.30128005456567,274.6242828928342,5,2000
1812,95,95,454,256.0203493207763,9.67992054776062,220.30128005456567,274.6242828928342,5,2000
1813,96,96,461,257.0351804649652,9.978090130029978,220.30128005456567,274.6242828928342,5,2000
1814,97,97,460,258.0850513158615,9.928786644937333,220.30128005456567,274.6242828928342,5,2000
1815,98,98,451,259.66556301286755,10.052445985354534,220.30128005456567,275.5036311746045,5,2000
1816,99,99,457,260.8316105582975,9.84512923211688,224.3180501615221,275.5036311746045,5,2000
1817,100,100,462,261.79238786664007,9.853489225103,224.3180501615221,275.5036311746045,5,2000
1818,0,0,500,-307.3571361775468,90.44339254280356,-603.6113930043648,-83.05113068362054,5,2000
1819,1,1,460,-260.16904269399777,70.67543929059298,-548.7301907763365,-83.05113068362054,5,2000
1820,2,2,449,-226.7730959116069,60.81747382417949,-397.6399491305482,-83.05113068362054,5,2000
1821,3,3,455,-199.22793958123455,53.551015628675984,-370.10727917576594,-56.56243073670754,5,2000
1822,4,4,456,-181.35243181741657,46.60288071179037,-305.08354837998434,-40.84484919952207,5,2000
1823,5,5,459,-167.0605980906231,43.35668176000544,-297.1711475257148,-40.84484919952207,5,2000
1824,6,6,453,-156.91956883325284,41.39492372787917,-288.95032002622304,-40.84484919952207,5,2000
1825,7,7,470,-147.28970807931043,39.37660083299054,-263.9249462358813,18.512532902859117,5,2000
1826,8,8,444,-138.44800243790175,38.25556845437995,-263.9249462358813,18.512532902859117,5,2000
1827,9,9,455,-129.8125899381693,37.09262423497225,-263.9249462358813,18.512532902859117,5,2000
1828,10,10,461,-121.20322349613085,34.46613117733934,-206.867946333887,18.512532902859117,5,2000
1829,11,11,448,-114.49053821780294,34.95995263496555,-206.867946333887,18.512532902859117,5,2000
1830,12,12,453,-105.92283996186752,35.82767297630931,-203.3218150977125,109.26630848028378,5,2000
1831,13,13,445,-98.98470573046268,34.702850450248846,-194.35044636936715,109.26630848028378,5,2000
1832,14,14,466,-92.15748449391624,34.5989779640798,-182.64915341402755,109.26630848028378,5,2000
1833,15,15,466,-84.96151577828905,35.002192845930615,-165.0721982405194,109.26630848028378,5,2000
1834,16,16,453,-78.2340886237164,34.61385191924779,-165.0721982405194,109.26630848028378,5,2000
1835,17,17,457,-72.68381759744717,33.98479557279781,-165.0721982405194,109.26630848028378,5,2000
1836,18,18,443,-67.78516165362417,34.1837276602737,-165.0721982405194,109.26630848028378,5,2000
1837,19,19,449,-62.65796889686135,33.54502194428012,-165.0721982405194,109.26630848028378,5,2000
1838,20,20,457,-57.501983224645336,33.329939363413935,-162.02429876573632,109.26630848028378,5,2000
1839,21,21,461,-52.35648622552445,33.96323083941685,-153.03529526931516,109.26630848028378,5,2000
1840,22,22,455,-46.50174261135115,33.913043959722955,-139.91369140392047,109.26630848028378,5,2000
1841,23,23,465,-42.08219413730326,33.82972709328389,-139.91369140392047,109.26630848028378,5,2000
1842,24,24,457,-38.66796272512902,33.241849349016874,-139.91369140392047,109.26630848028378,5,2000
1843,25,25,458,-33.6083415713767,33.292818252700286,-139.91369140392047,109.26630848028378,5,2000
1844,26,26,454,-30.219395436445875,32.817736237929154,-139.32745907894315,109.26630848028378,5,2000
1845,27,27,463,-26.21727754475597,32.78038202917007,-139.32745907894315,109.26630848028378,5,2000
1846,28,28,457,-22.203290787852502,32.751422656086724,-102.92597881979654,109.26630848028378,5,2000
1847,29,29,455,-17.77194909318081,32.24827747103847,-102.92597881979654,109.26630848028378,5,2000
1848,30,30,455,-13.238461833685808,31.04810380292945,-102.92597881979654,109.26630848028378,5,2000
1849,31,31,454,-8.253568424495363,30.287029133940678,-99.59076777138384,109.26630848028378,5,2000
1850,32,32,452,-2.9748953986024707,30.96591024497964,-99.59076777138384,109.26630848028378,5,2000
1851,33,33,458,1.3067474921305684,31.52555855107101,-99.59076777138384,109.26630848028378,5,2000
1852,34,34,451,4.936253577682601,32.335841775910694,-99.59076777138384,113.63034079936206,5,2000
1853,35,35,463,9.33043653653385,33.047936078476475,-99.59076777138384,113.63034079936206,5,2000
1854,36,36,457,12.84261656167416,33.87089468198678,-72.22876909127139,113.63034079936206,5,2000
1855,37,37,460,16.056647803613036,34.07272428887824,-72.22876909127139,113.63034079936206,5,2000
1856,38,38,454,20.034082743356198,34.73216948285481,-72.22876909127139,113.63034079936206,5,2000
1857,39,39,445,25.846243498222123,36.24714129225529,-72.22876909127139,143.89620123211927,5,2000
1858,40,40,462,29.18441530109527,36.565588516280506,-72.22876909127139,143.89620123211927,5,2000
1859,41,41,453,33.475963603746735,36.66565545879656,-51.48368383855537,143.89620123211927,5,2000
1860,42,42,459,37.99439329676249,36.72751171664018,-43.979290412242754,147.02159598619554,5,2000
1861,43,43,453,42.99639996730513,37.88023940377949,-43.979290412242754,153.1075459355533,5,2000
1862,44,44,451,47.47347018394683,38.155840090193145,-39.78811751382501,153.1075459355533,5,2000
1863,45,45,458,51.67000753476055,37.8505441421727,-39.78811751382501,153.1075459355533,5,2000
1864,46,46,453,56.29424953445275,36.95698555850585,-39.78811751382501,153.1075459355533,5,2000
1865,47,47,461,60.57632208468706,38.08269727697844,-39.78811751382501,153.1075459355533,5,2000
1866,48,48,451,65.03140490734742,38.57697235407006,-29.152742211155783,153.1075459355533,5,2000
1867,49,49,443,71.89100417944358,39.32705187052919,-23.57676049124662,159.40235105666682,5,2000
1868,50,50,440,78.07003112031855,38.54879872562659,-20.15883495445076,159.40235105666682,5,2000
1869,51,51,459,83.54805608476128,38.30382526546049,-20.15883495445076,210.0698038498444,5,2000
1870,52,52,463,88.3245305479991,38.1413818311654,-20.15883495445076,210.0698038498444,5,2000
1871,53,53,464,90.3125354970931,37.94371866125663,-20.15883495445076,210.0698038498444,5,2000
1872,54,54,449,94.56688346659288,36.49189310233535,-20.15883495445076,210.0698038498444,5,2000
1873,55,55,454,98.02576474456708,36.651583752411895,-16.539001235738844,210.0698038498444,5,2000
1874,56,56,458,101.13865712822212,37.02569131972885,-16.539001235738844,210.0698038498444,5,2000
1875,57,57,449,105.39015662780602,36.47593141429765,0.2131056272584715,210.0698038498444,5,2000
1876,58,58,460,108.50242116366331,35.825336217230216,3.4206907266708013,224.88328257918175,5,2000
1877,59,59,451,112.53193080587852,36.49215889107362,3.4206907266708013,224.88328257918175,5,2000
1878,60,60,453,116.47351117486274,36.28132388932503,3.4206907266708013,224.88328257918175,5,2000
1879,61,61,454,120.06185023787064,36.55426402500076,3.4206907266708013,224.88328257918175,5,2000
1880,62,62,466,122.931836175054,35.503232781874125,3.4206907266708013,224.88328257918175,5,2000
1881,63,63,454,126.78816499610863,35.505032474819835,3.4206907266708013,224.88328257918175,5,2000
1882,64,64,442,130.09306745428196,34.17154775639661,3.4206907266708013,224.88328257918175,5,2000
1883,65,65,453,132.71294594956532,33.166244512733755,3.4206907266708013,224.88328257918175,5,2000
1884,66,66,449,136.44726756745752,33.24455125432025,3.4206907266708013,224.88328257918175,5,2000
1885,67,67,452,140.6496127216101,33.05002145713623,3.4206907266708013,224.88328257918175,5,2000
1886,68,68,455,142.92572641489485,32.3259945850855,3.4206907266708013,224.88328257918175,5,2000
1887,69,69,449,147.2075045120396,30.908912379945505,49.00922507684157,224.88328257918175,5,2000
1888,70,70,449,150.67645837844103,31.58084102162396,49.00922507684157,224.88328257918175,5,2000
1889,71,71,451,154.16552653473005,31.411598842778847,61.81961996570114,224.88328257918175,5,2000
1890,72,72,464,157.81266618423712,31.70062750389467,61.81961996570114,224.88328257918175,5,2000
1891,73,73,456,162.1668228545007,30.84320741293677,61.81961996570114,224.88328257918175,5,2000
1892,74,74,459,165.88973923588136,30.33614881905718,61.81961996570114,224.88328257918175,5,2000
1893,75,75,463,169.20670701826188,29.96802422010193,65.67045284035541,224.88328257918175,5,2000
1894,76,76,456,171.76709924729926,29.21624228412383,65.67045284035541,224.88328257918175,5,2000
1895,77,77,447,175.4841066078614,28.866708671383105,65.67045284035541,224.88328257918175,5,2000
1896,78,78,452,178.43260146442148,28.62836859166519,65.67045284035541,224.88328257918175,5,2000
1897,79,79,446,181.16435117347245,28.28242161048537,65.67045284035541,224.88328257918175,5,2000
1898,80,80,453,184.79912640482925,27.706370312017967,65.67045284035541,224.88328257918175,5,2000
1899,81,81,456,188.27300018482936,26.067285067705495,69.98712493399367,224.88328257918175,5,2000
1900,82,82,463,190.78742293527955,25.04303270966787,86.27226892341272,224.88328257918175,5,2000
1901,83,83,466,192.6144821725907,23.793275937990124,109.26630848028378,224.88328257918175,5,2000
1902,84,84,451,194.42450765692664,23.77800936232033,109.26630848028378,224.88328257918175,5,2000
1903,85,85,451,196.3663143631954,23.145687865734228,109.26630848028378,224.88328257918175,5,2000
1904,86,86,457,197.88439314832405,22.7672886713098,109.26630848028378,224.88328257918175,5,2000
1905,87,87,441,200.81957671794743,21.10018981956808,109.26630848028378,224.88328257918175,5,2000
1906,88,88,456,202.4887998680185,20.562385469338256,109.26630848028378,224.88328257918175,5,2000
1907,89,89,454,203.94984681384275,20.41646375153189,109.26630848028378,272.0610338547533,5,2000
1908,90,90,447,205.65997233352985,19.774212457654297,109.26630848028378,272.0610338547533,5,2000
1909,91,91,464,206.5471522841521,19.846915113833823,109.26630848028378,272.0610338547533,5,2000
1910,92,92,463,207.4329859296596,19.618071122322,109.26630848028378,272.0610338547533,5,2000
1911,93,93,449,209.1504988967168,18.537989368988946,127.5686110951599,272.0610338547533,5,2000
1912,94,94,449,210.5843904565475,18.150792348995257,127.5686110951599,272.0610338547533,5,2000
1913,95,95,454,211.6831118310511,18.030672812057063,127.5686110951599,272.0610338547533,5,2000
1914,96,96,453,213.0892745107927,17.189991002054203,139.47546848306428,272.0610338547533,5,2000
1915,97,97,458,214.4853625782519,16.79352049535392,139.47546848306428,272.0610338547533,5,2000
1916,98,98,462,215.44308077619664,17.042690093675418,139.47546848306428,272.0610338547533,5,2000
1917,99,99,452,216.30486994402017,16.976766836407304,139.47546848306428,272.0610338547533,5,2000
1918,100,100,448,218.37935877971148,16.930368545193367,139.47546848306428,272.0610338547533,5,2000
1919,0,0,500,-325.57914520697483,100.61828015582252,-693.5676930342336,-102.65545621292227,5,2000
1920,1,1,458,-261.0585562074189,73.3209249327538,-485.9397774366803,-85.26433451334044,5,2000
1921,2,2,455,-226.9973285960586,60.81020907383471,-397.6734009621222,-68.23634662297204,5,2000
1922,3,3,459,-203.99840598014603,57.4425668439691,-373.50551926843735,-46.20303891995705,5,2000
1923,4,4,446,-183.6551963777812,50.46354634809448,-336.6243306793359,-29.429379551246683,5,2000
1924,5,5,453,-169.66471673995355,46.312973368853406,-319.4445622917248,-29.429379551246683,5,2000
1925,6,6,456,-155.45784632295724,43.551281585458334,-287.7255540658669,-16.535376185883784,5,2000
1926,7,7,463,-142.13238256088604,42.61216736454447,-266.6254726020993,-16.535376185883784,5,2000
1927,8,8,456,-132.49279901336354,41.72885009226746,-266.6254726020993,-2.4529647044150864,5,2000
1928,9,9,453,-124.36792638007547,41.5414901744307,-266.6254726020993,-2.4529647044150864,5,2000
1929,10,10,470,-115.76509311340902,40.63035704411693,-237.1075668048381,-2.4529647044150864,5,2000
1930,11,11,452,-108.3658118625475,38.59631388203815,-233.99617264231412,-2.4529647044150864,5,2000
1931,12,12,464,-100.96541714144442,37.597552658908754,-225.24544137381628,13.165159683646449,5,2000
1932,13,13,444,-94.9778961353846,36.724156806371695,-224.4601163742292,13.165159683646449,5,2000
1933,14,14,464,-89.61342340266633,34.91433441852647,-218.55196453696095,13.165159683646449,5,2000
1934,15,15,460,-84.54521559468974,33.87571904612965,-188.2866965021653,13.165159683646449,5,2000
1935,16,16,457,-79.94265203417129,33.14337625285598,-170.0465331583781,13.165159683646449,5,2000
1936,17,17,458,-75.38134567927287,32.58141159325502,-170.0465331583781,13.165159683646449,5,2000
1937,18,18,447,-70.01522805707299,31.91483025041793,-170.0465331583781,13.165159683646449,5,2000
1938,19,19,458,-65.48743249218707,31.760237679755743,-170.0465331583781,36.85303340623894,5,2000
1939,20,20,457,-60.554496675334846,32.294043274582734,-170.0465331583781,36.85303340623894,5,2000
1940,21,21,460,-55.37736098124606,32.58094437390377,-170.0465331583781,36.85303340623894,5,2000
1941,22,22,449,-51.85948945052826,33.12476317959826,-161.43213650122837,75.05130494723673,5,2000
1942,23,23,442,-47.56427355525753,32.43767294593407,-161.43213650122837,75.05130494723673,5,2000
1943,24,24,457,-42.56590505431572,31.41544094984645,-161.43213650122837,75.05130494723673,5,2000
1944,25,25,460,-39.165659150606885,31.212552456259942,-161.43213650122837,75.05130494723673,5,2000
1945,26,26,454,-34.994648355336395,30.515080570869014,-133.63154940708569,75.05130494723673,5,2000
1946,27,27,460,-32.56179001764897,30.75363018818278,-133.63154940708569,75.05130494723673,5,2000
1947,28,28,458,-28.54717346858468,30.500796427057782,-133.63154940708569,75.05130494723673,5,2000
1948,29,29,448,-24.84418797277416,29.649768335799497,-133.63154940708569,75.05130494723673,5,2000
1949,30,30,446,-21.100243640354226,29.427484048263864,-116.90260378535277,75.05130494723673,5,2000
1950,31,31,448,-16.61051971985526,28.82474189936187,-116.90260378535277,75.05130494723673,5,2000
1951,32,32,467,-14.664749465112692,28.887503112296287,-116.90260378535277,75.05130494723673,5,2000
1952,33,33,457,-11.447012948932723,27.923147376631206,-102.49641435567476,75.05130494723673,5,2000
1953,34,34,457,-7.66908503802213,27.770080448975325,-102.49641435567476,75.05130494723673,5,2000
1954,35,35,453,-5.038180539738265,28.623308001566627,-102.49641435567476,75.05130494723673,5,2000
1955,36,36,458,-1.609848977202978,28.775660397496903,-95.82587067996852,75.05130494723673,5,2000
1956,37,37,450,1.039824307058678,28.431403475992205,-95.82587067996852,75.05130494723673,5,2000
1957,38,38,445,4.198109762701776,29.254879301619777,-95.82587067996852,75.05130494723673,5,2000
1958,39,39,466,6.494512622984009,29.568381687621727,-95.82587067996852,75.05130494723673,5,2000
1959,40,40,451,9.19254717757717,29.7115161781711,-95.82587067996852,75.05130494723673,5,2000
1960,41,41,447,12.45789650781931,30.40078861973514,-69.36779294527409,75.05130494723673,5,2000
1961,42,42,444,14.972584791281925,30.6406529275593,-69.36779294527409,75.05130494723673,5,2000
1962,43,43,456,17.980761453840685,31.106100404941177,-69.36779294527409,75.05130494723673,5,2000
1963,44,44,456,20.533233821899017,31.521315003191617,-69.36779294527409,75.05130494723673,5,2000
1964,45,45,457,22.874005729890055,31.7130254085366,-69.36779294527409,75.05130494723673,5,2000
1965,46,46,446,25.33284125745108,32.092732736720365,-69.36779294527409,75.05130494723673,5,2000
1966,47,47,458,28.01153073756372,32.25903086758219,-69.36779294527409,75.05130494723673,5,2000
1967,48,48,444,30.846502704540317,31.854938402031053,-62.37694063671366,75.05130494723673,5,2000
1968,49,49,456,33.72742130847069,31.852179215308087,-62.37694063671366,75.05130494723673,5,2000
1969,50,50,449,36.56839388700126,31.73093584380126,-53.946524957640165,75.05130494723673,5,2000
1970,51,51,451,40.02553001686044,31.147120358562805,-53.946524957640165,148.79395002622354,5,2000
1971,52,52,452,42.367007057103926,30.80975451005508,-53.946524957640165,148.79395002622354,5,2000
1972,53,53,459,44.589181810813045,30.361808305744677,-51.74834129720371,148.79395002622354,5,2000
1973,54,54,453,46.5005657747934,29.977432522251924,-51.74834129720371,148.79395002622354,5,2000
1974,55,55,456,48.77199195904063,29.67702274150754,-46.20303891995705,148.79395002622354,5,2000
1975,56,56,462,50.465094247392,29.85533043839724,-46.20303891995705,148.79395002622354,5,2000
1976,57,57,451,53.00745199909489,29.911087768994808,-46.20303891995705,148.79395002622354,5,2000
1977,58,58,461,54.68699157216039,29.80259806848978,-46.20303891995705,148.79395002622354,5,2000
1978,59,59,458,56.5918039922226,28.823261724914754,-46.20303891995705,148.79395002622354,5,2000
1979,60,60,455,58.43391100804742,28.61152567907418,-46.20303891995705,148.79395002622354,5,2000
1980,61,61,445,60.55760592548117,28.175606931345204,-46.20303891995705,148.79395002622354,5,2000
1981,62,62,458,62.14090517143089,27.41716966156456,-46.20303891995705,148.79395002622354,5,2000
1982,63,63,453,64.09377151108443,27.58973605439821,-46.20303891995705,148.79395002622354,5,2000
1983,64,64,458,66.03057554363544,27.318396459317576,-38.00294823384623,148.79395002622354,5,2000
1984,65,65,451,68.16111373080346,28.010047755912247,-38.00294823384623,148.79395002622354,5,2000
1985,66,66,461,69.81805046703937,28.094076833739106,-38.00294823384623,148.79395002622354,5,2000
1986,67,67,451,71.17283826427713,28.423222126982317,-38.00294823384623,148.79395002622354,5,2000
1987,68,68,449,72.86241089165554,29.75037909002992,-38.00294823384623,148.79395002622354,5,2000
1988,69,69,448,74.96400454359107,30.20072546816584,-38.00294823384623,148.79395002622354,5,2000
1989,70,70,453,76.88932930989671,31.258683135620487,-38.00294823384623,148.79395002622354,5,2000
1990,71,71,449,78.87502110391236,32.24805330794621,-38.00294823384623,148.79395002622354,5,2000
1991,72,72,448,81.72021910806644,33.42378286840604,-38.00294823384623,148.79395002622354,5,2000
1992,73,73,451,83.64928676188067,34.22710783239158,-38.00294823384623,148.79395002622354,5,2000
1993,74,74,458,85.11063467921763,35.190150042765296,-38.00294823384623,148.79395002622354,5,2000
1994,75,75,450,87.33066528674931,36.06665646326788,-38.00294823384623,148.79395002622354,5,2000
1995,76,76,466,90.15816660725297,37.30197664408053,-38.00294823384623,148.79395002622354,5,2000
1996,77,77,448,93.3416795681984,38.54013822159794,-38.00294823384623,148.79395002622354,5,2000
1997,78,78,454,96.48138017356644,39.33744745360356,-38.00294823384623,148.79395002622354,5,2000
1998,79,79,451,99.24510502595132,39.936123688315874,-38.00294823384623,148.79395002622354,5,2000
1999,80,80,461,101.23965028148224,39.76323721156489,-38.00294823384623,148.79395002622354,5,2000
2000,81,81,453,103.85287476637538,39.604425943816544,-16.535376185883784,148.79395002622354,5,2000
2001,82,82,444,107.20647033115932,39.45830976581652,-7.9092043062863695,148.79395002622354,5,2000
2002,83,83,454,110.46713682038175,39.69864681172887,-7.9092043062863695,148.79395002622354,5,2000
2003,84,84,453,112.96524397128468,39.52009026225372,-7.9092043062863695,148.79395002622354,5,2000
2004,85,85,454,115.69221534066068,39.23745749793682,-7.9092043062863695,148.79395002622354,5,2000
2005,86,86,461,117.3172292771853,39.044886003245104,-7.9092043062863695,148.79395002622354,5,2000
2006,87,87,451,119.81508638631406,38.34126032414628,-7.9092043062863695,148.79395002622354,5,2000
2007,88,88,466,122.23228611309408,37.462664082486896,-7.9092043062863695,148.79395002622354,5,2000
2008,89,89,463,124.0469434159558,36.85688570809389,-7.9092043062863695,148.79395002622354,5,2000
2009,90,90,451,126.0031973587948,36.08630821326663,-7.9092043062863695,148.79395002622354,5,2000
2010,91,91,453,127.83245721222156,34.89006502022018,3.3937237724685305,148.79395002622354,5,2000
2011,92,92,464,129.28100336227877,33.99437422615875,3.3937237724685305,148.79395002622354,5,2000
2012,93,93,459,130.6766201983488,33.051967081935295,5.882488000586551,148.79395002622354,5,2000
2013,94,94,457,132.20040893948655,32.11904698809743,19.050668279452744,199.59161499981357,5,2000
2014,95,95,461,133.0475944937388,31.763405321019956,19.050668279452744,199.59161499981357,5,2000
2015,96,96,446,134.38877914515632,31.209330405754816,19.050668279452744,199.59161499981357,5,2000
2016,97,97,460,136.8056711576807,29.477348223328335,19.050668279452744,199.59161499981357,5,2000
2017,98,98,450,138.44945755198228,28.421428759299054,19.050668279452744,199.59161499981357,5,2000
2018,99,99,461,139.4359646228773,27.69691895418871,19.050668279452744,199.59161499981357,5,2000
2019,100,100,457,140.65434899425225,26.52227278348189,19.050668279452744,199.59161499981357,5,2000


==> imgs/DTs/c4_params.csv <==
c4 mean std
-4.0 1025.762796004628 0.6135501853570161
-3.667 1025.4909362473372 0.9275560123490206
-3.334 1025.703111836186 0.7512429526827619
-3.0009999999999994 1025.7578597441136 0.6890731504258597
-2.6679999999999997 1025.780180764425 0.5743319565661484
-2.334999999999999 1025.874715088329 0.6721489009634476
-2.001999999999999 1025.9200615915859 0.6742556304348188
-1.6689999999999987 1009.9954124652144 114.89027457280542
-1.3359999999999983 1026.3559463778863 0.6332804679143609
-1.0029999999999983 985.5452335352473 180.84495591274845
-0.6699999999999982 838.0029271426013 346.54867988029594
-0.3369999999999979 993.6386084661843 161.5413380735117
-0.0039999999999977 960.9316294359595 223.55621698922823
0.3290000000000024 943.8735050254965 249.1890098072834
0.6620000000000026 1009.9142655080852 116.26537873406495
0.9950000000000028 993.3692025672666 163.2700164235502
1.328000000000003 976.9248894034622 197.17823333852104
1.6610000000000031 1018.2697369083252 83.38711000461802
1.9940000000000035 1026.5277219574011 0.6351615554587701
2.3270000000000035 1018.1254013092964 83.1693983811437
2.660000000000004 1009.9474434561806 116.1731476643229
2.993000000000004 1017.9493388029822 83.48320021387093
3.326000000000004 1018.070380549555 82.54534672192857
3.659000000000004 1009.6157480424225 117.00066728211029
3.992000000000005 1026.2977720681001 0.5741038580994092


==> imgs/DTs/c5_params.csv <==
c5 mean std
-4.0 944.1154393527015 248.21353729193564
-3.667 977.3614573887993 195.3235205670969
-3.334 960.4061229725852 225.47138714417773
-3.0009999999999994 935.7603458999691 259.63079869202505
-2.6679999999999997 951.896277670476 238.33825869426497
-2.334999999999999 952.0825151611268 237.6951564733745
-2.001999999999999 993.3531783346424 163.35548641473298
-1.6689999999999987 952.3750242587358 236.86157906193495
-1.3359999999999983 976.9531308013517 196.6007685575963
-1.0029999999999983 1010.2502860321802 115.07896748833711
-0.6699999999999982 912.1281378568002 284.93988668072893
-0.3369999999999979 969.480572379573 209.66825750450687
-0.0039999999999977 1024.449011047658 0.6126960182003981
0.3290000000000024 301.5833540735928 284.1101245305408
0.6620000000000026 292.1934827229856 275.51361156248663
0.9950000000000028 308.01966497877703 283.9320975318992
1.328000000000003 333.83733970301756 316.84833091429385
1.6610000000000031 288.0402806290308 262.8668579777607
1.9940000000000035 288.1059637308028 275.95290314911136
2.3270000000000035 311.1430558003573 291.95140332482924
2.660000000000004 272.0710719910989 256.0111784358922
2.993000000000004 292.7582279999862 273.89975528123557
3.326000000000004 308.29151318727577 302.9966978271769
3.659000000000004 297.53899205599276 273.3999445880198
3.992000000000005 270.9430831862843 255.23511976918607


==> imgs/DTs/m_df_10-1000_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 39.43889179391172 1.5479082295765318 1.5479082295765318
1.0 41.18060567626247 1.9065938895966799 1.9065938895966799
2.0 44.16541839139034 3.4292986000064047 3.4292986000064047
3.0 49.32216386741615 7.594755178504588 7.594755178504588
4.0 50.352425940140314 7.422520565804809 7.422520565804809
5.0 50.44822094973249 7.377986744846749 7.377986744846749
6.0 54.74239109635704 8.637285046210833 8.637285046210833
7.0 56.150122332128106 8.142299398613417 8.142299398613417
8.0 56.490075985513855 7.952254262799589 7.952254262799589
9.0 63.53790005531461 20.259663651347783 20.259663651347783
10.0 65.48159293406479 19.879068795885896 19.879068795885896
11.0 65.48159293406479 19.879068795885896 19.879068795885896
12.0 65.5798100838779 19.83804974809648 19.83804974809648
13.0 66.05206081013975 19.68877611493632 19.68877611493632
14.0 66.26678713156586 19.615481213882717 19.615481213882717
15.0 66.41445964787991 19.57807823742884 19.57807823742884
16.0 66.41445964787991 19.57807823742884 19.57807823742884
17.0 66.48823090752096 19.549414036977172 19.549414036977172
18.0 69.98831119633647 19.532190639730434 19.532190639730434
19.0 70.9196420836519 19.504798686186586 19.504798686186586
20.0 71.37119308993377 19.323763822521702 19.323763822521702
21.0 71.37119308993377 19.323763822521702 19.323763822521702
22.0 71.67934121215725 19.202786781953204 19.202786781953204
23.0 73.24212615812885 18.888784805178133 18.888784805178133
24.0 73.8256065592906 18.950968204864775 18.950968204864775
25.0 75.18403830565437 21.5173148621118 21.5173148621118
26.0 75.8009186976075 21.23564898627109 21.23564898627109
27.0 76.47342665383633 20.986144122962862 20.986144122962862
28.0 77.19150028317091 21.97502276947834 21.97502276947834
29.0 78.68263959708312 22.36225369949871 22.36225369949871
30.0 78.68263959708312 22.36225369949871 22.36225369949871
31.0 83.10714207004949 24.92684370722122 24.92684370722122
32.0 83.15185050574281 24.90069226541303 24.90069226541303
33.0 87.63710258357305 25.274530051767552 25.274530051767552
34.0 88.59467952240239 25.353916665609443 25.353916665609443
35.0 89.01733562864082 25.1512657995232 25.1512657995232
36.0 89.09273971614508 25.10008678045683 25.10008678045683
37.0 89.5161831993034 25.504740473072868 25.504740473072868
38.0 90.06976018176977 25.595041046541997 25.595041046541997
39.0 90.06976018176977 25.595041046541997 25.595041046541997
40.0 90.84833655154677 26.38831678633851 26.38831678633851
41.0 91.58304000749587 26.38142190117742 26.38142190117742
42.0 92.23746846032454 26.610019379122267 26.610019379122267
43.0 92.35532885578472 26.608404635651056 26.608404635651056
44.0 92.42006963155774 26.573395369853674 26.573395369853674
45.0 96.55834135325455 29.557518029810392 29.557518029810392
46.0 97.00283440236538 29.951668113927397 29.951668113927397
47.0 98.8329002625161 31.153371772474276 31.153371772474276
48.0 100.96695465856416 33.04948211323991 33.04948211323991
49.0 101.07592910069086 32.97880988684591 32.97880988684591
50.0 101.3308071582102 33.13338403886666 33.13338403886666
51.0 101.5554542887984 32.99887797672193 32.99887797672193
52.0 101.5554542887984 32.99887797672193 32.99887797672193
53.0 102.05508525767355 33.045872570779885 33.045872570779885
54.0 102.12980962144808 32.99725945891105 32.99725945891105
55.0 102.12980962144808 32.99725945891105 32.99725945891105
56.0 103.63993923349945 34.306820395732466 34.306820395732466
57.0 103.63993923349945 34.306820395732466 34.306820395732466
58.0 103.90901897823782 34.46734811729484 34.46734811729484
59.0 103.90901897823782 34.46734811729484 34.46734811729484
60.0 103.90901897823782 34.46734811729484 34.46734811729484
61.0 104.76508553729897 35.28056947855777 35.28056947855777
62.0 107.1177258512939 38.10922141261904 38.10922141261904
63.0 107.1177258512939 38.10922141261904 38.10922141261904
64.0 108.69922117138908 37.95142516645483 37.95142516645483
65.0 108.69922117138908 37.95142516645483 37.95142516645483
66.0 110.24227034591661 38.70302794963873 38.70302794963873
67.0 110.24227034591661 38.70302794963873 38.70302794963873
68.0 110.28756107861008 38.6758103691877 38.6758103691877
69.0 110.28756107861008 38.6758103691877 38.6758103691877
70.0 112.91916893673931 39.618747328340994 39.618747328340994
71.0 113.30888419151272 39.84911962610133 39.84911962610133
72.0 113.43542857439063 39.97327932622228 39.97327932622228
73.0 113.57300384854182 39.9039277497062 39.9039277497062
74.0 113.57300384854182 39.9039277497062 39.9039277497062
75.0 113.57300384854182 39.9039277497062 39.9039277497062
76.0 114.37288516597513 40.07591379288445 40.07591379288445
77.0 114.37288516597513 40.07591379288445 40.07591379288445
78.0 114.46625007169135 40.0193016656028 40.0193016656028
79.0 114.48944639659203 40.00477977155808 40.00477977155808
80.0 114.51733033987935 39.98739226386003 39.98739226386003
81.0 114.51733033987935 39.98739226386003 39.98739226386003
82.0 114.69963933033459 40.21238620209256 40.21238620209256
83.0 114.768742134281 40.29826015820527 40.29826015820527
84.0 114.768742134281 40.29826015820527 40.29826015820527
85.0 114.768742134281 40.29826015820527 40.29826015820527
86.0 115.28340424629653 40.78517734054753 40.78517734054753
87.0 115.54619518974911 40.632563879123566 40.632563879123566
88.0 116.57198936923317 41.14900054523209 41.14900054523209
89.0 117.35653254504919 41.61255122643936 41.61255122643936
90.0 117.51550286131332 41.77198567506748 41.77198567506748
91.0 117.51550286131332 41.77198567506748 41.77198567506748
92.0 117.6600336145901 41.68988248601661 41.68988248601661
93.0 117.6600336145901 41.68988248601661 41.68988248601661
94.0 117.6600336145901 41.68988248601661 41.68988248601661
95.0 117.70872897939478 41.66167060785347 41.66167060785347
96.0 117.70872897939478 41.66167060785347 41.66167060785347
97.0 118.13903055325159 42.172732951526356 42.172732951526356
98.0 118.62014206424799 42.65915698768108 42.65915698768108
99.0 118.62014206424799 42.65915698768108 42.65915698768108


==> imgs/DTs/m_df_10-90_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 37.20781349239227 2.0588101309921565 2.0588101309921565
1.0 39.87570281462414 1.2667977219413251 1.2667977219413251
2.0 40.39887003905555 1.324667175695806 1.324667175695806
3.0 43.46921408818331 1.6060504634718014 1.6060504634718014
4.0 44.28950273299032 1.1812735569273707 1.1812735569273707
5.0 44.89237560369986 1.1623006012598396 1.1623006012598396
6.0 47.72108896101619 3.6116494460927435 3.6116494460927435
7.0 49.65434414964902 3.526475466970719 3.526475466970719
8.0 50.469014731211665 3.4125363193221037 3.4125363193221037
9.0 50.78955546750173 3.116981567012877 3.116981567012877
10.0 51.41038474260451 3.146615183505961 3.146615183505961
11.0 51.64775200632738 3.022732785783212 3.022732785783212
12.0 51.91433164923734 3.0719168146510403 3.0719168146510403
13.0 51.996019785628334 3.060210369523896 3.060210369523896
14.0 53.55422680312645 3.5533207612467965 3.5533207612467965
15.0 55.12467867132896 3.6150946735904292 3.6150946735904292
16.0 55.88599372772744 3.2529167697286727 3.2529167697286727
17.0 55.88599372772744 3.2529167697286727 3.2529167697286727
18.0 56.755073845336895 3.681473268881121 3.681473268881121
19.0 57.16451323272082 3.5037850997790243 3.5037850997790243
20.0 57.503571876589454 3.5580342525397772 3.5580342525397772
21.0 58.30369113951309 2.942937782094404 2.942937782094404
22.0 58.319772546313814 2.948325001636747 2.948325001636747
23.0 58.46877310487381 3.0195456575289756 3.0195456575289756
24.0 58.55072857486387 3.0499362513342096 3.0499362513342096
25.0 58.59631529324461 3.002012199794679 3.002012199794679
26.0 61.632945715138284 8.025527257834739 8.025527257834739
27.0 61.632945715138284 8.025527257834739 8.025527257834739
28.0 61.94391808393392 8.030887998025307 8.030887998025307
29.0 65.28034473079308 13.682628156718181 13.682628156718181
30.0 66.62982503171423 13.338152715107112 13.338152715107112
31.0 68.1494656179971 13.205822659535059 13.205822659535059
32.0 68.1494656179971 13.205822659535059 13.205822659535059
33.0 69.37704547437188 13.103776457340901 13.103776457340901
34.0 69.64401317113797 13.0870235872304 13.0870235872304
35.0 69.75473570828154 13.061944583207561 13.061944583207561
36.0 70.56157399741454 13.14920474474871 13.14920474474871
37.0 70.98966132595359 13.146771057294528 13.146771057294528
38.0 72.1850273946128 12.673326235447632 12.673326235447632
39.0 73.0414560979514 12.583556546212337 12.583556546212337
40.0 73.49811263708328 12.31151310165548 12.31151310165548
41.0 73.7655267116331 12.25961523659737 12.25961523659737
42.0 73.7655267116331 12.25961523659737 12.25961523659737
43.0 73.7655267116331 12.25961523659737 12.25961523659737
44.0 73.7655267116331 12.25961523659737 12.25961523659737
45.0 74.20224741484682 12.27969714996079 12.27969714996079
46.0 74.47892786517477 12.271106028021942 12.271106028021942
47.0 74.53844420392406 12.277935432476355 12.277935432476355
48.0 75.08742091545435 12.243257252551158 12.243257252551158
49.0 81.94584960392368 18.73135555836549 18.73135555836549
50.0 81.94584960392368 18.73135555836549 18.73135555836549
51.0 82.22656653362462 18.71226661370851 18.71226661370851
52.0 82.22656653362462 18.71226661370851 18.71226661370851
53.0 82.3372028762969 18.672121259026856 18.672121259026856
54.0 82.73520456678868 18.625345136535 18.625345136535
55.0 82.73520456678868 18.625345136535 18.625345136535
56.0 82.73520456678868 18.625345136535 18.625345136535
57.0 82.97369832126584 19.003926319256966 19.003926319256966
58.0 82.97369832126584 19.003926319256966 19.003926319256966
59.0 82.97369832126584 19.003926319256966 19.003926319256966
60.0 82.97369832126584 19.003926319256966 19.003926319256966
61.0 82.97369832126584 19.003926319256966 19.003926319256966
62.0 82.97369832126584 19.003926319256966 19.003926319256966
63.0 83.18894195025521 18.88378943332358 18.88378943332358
64.0 83.34072194500072 18.83045282732531 18.83045282732531
65.0 83.44342102743626 18.802375682860824 18.802375682860824
66.0 83.44342102743626 18.802375682860824 18.802375682860824
67.0 83.44342102743626 18.802375682860824 18.802375682860824
68.0 85.20699521725328 19.043584873579814 19.043584873579814
69.0 85.20699521725328 19.043584873579814 19.043584873579814
70.0 85.3689714440143 19.067779467879628 19.067779467879628
71.0 87.24645752139531 20.110755273790605 20.110755273790605
72.0 87.33682893579626 20.04814860004147 20.04814860004147
73.0 87.33682893579626 20.04814860004147 20.04814860004147
74.0 87.34692333177274 20.04474962963122 20.04474962963122
75.0 87.44287184458615 19.987796762298576 19.987796762298576
76.0 87.6131786153052 20.116547550144375 20.116547550144375
77.0 89.25020127178941 21.682585104936766 21.682585104936766
78.0 89.25020127178941 21.682585104936766 21.682585104936766
79.0 90.11303345069558 21.825805020467083 21.825805020467083
80.0 93.98039044544228 25.67867308394814 25.67867308394814
81.0 93.98039044544228 25.67867308394814 25.67867308394814
82.0 93.98039044544228 25.67867308394814 25.67867308394814
83.0 96.55211180115893 24.776524671266994 24.776524671266994
84.0 97.5368376945444 25.790593484556368 25.790593484556368
85.0 97.5368376945444 25.790593484556368 25.790593484556368
86.0 97.5368376945444 25.790593484556368 25.790593484556368
87.0 97.5368376945444 25.790593484556368 25.790593484556368
88.0 99.5083125720372 27.54231449896515 27.54231449896515
89.0 99.52599404704434 27.536078438426305 27.536078438426305
90.0 99.53532891897238 27.53280511099587 27.53280511099587
91.0 99.96957558329922 27.271571252275947 27.271571252275947
92.0 100.0163956316567 27.244929567065586 27.244929567065586
93.0 100.15084663250207 27.198091835079207 27.198091835079207
94.0 100.27372113409919 27.134712169921666 27.134712169921666
95.0 102.30938858543568 29.178438567350224 29.178438567350224
96.0 102.30938858543568 29.178438567350224 29.178438567350224
97.0 102.30938858543568 29.178438567350224 29.178438567350224
98.0 102.32956107131253 29.164160975515312 29.164160975515312
99.0 102.32956107131253 29.164160975515312 29.164160975515312


==> imgs/DTs/m_df_12-0_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 39.74898232818856 1.9554696413932278 1.9554696413932278
1.0 42.59244060702544 3.300282086773914 3.300282086773914
2.0 44.42943998708295 3.0688820968536317 3.0688820968536317
3.0 45.2976061654285 2.984539904543989 2.984539904543989
4.0 47.23986595690403 2.916950648791423 2.916950648791423
5.0 50.041821775437164 5.390721057360449 5.390721057360449
6.0 50.82278554293955 5.346574214421826 5.346574214421826
7.0 54.2621047978209 8.29263086434746 8.29263086434746
8.0 55.26679081030353 8.142868681111123 8.142868681111123
9.0 56.72189466073128 9.219665072678486 9.219665072678486
10.0 59.82144364723045 9.897607890240073 9.897607890240073
11.0 61.58803700367704 11.546759271481585 11.546759271481585
12.0 63.21062310242468 11.394739522172278 11.394739522172278
13.0 65.03256705317473 11.643917720641888 11.643917720641888
14.0 66.96142750350215 12.570722867697148 12.570722867697148
15.0 69.19641637076674 12.63402971000824 12.63402971000824
16.0 69.88005502026512 12.477932872295002 12.477932872295002
17.0 70.15239673377602 12.396001345719482 12.396001345719482
18.0 71.36644186597931 12.157346251197124 12.157346251197124
19.0 71.85862963406306 12.058760456029779 12.058760456029779
20.0 73.76617805580828 12.280129470457785 12.280129470457785
21.0 75.47207499659181 12.132804389743447 12.132804389743447
22.0 76.50494488914005 12.08085070601671 12.08085070601671
23.0 76.7013377541426 12.047034198877313 12.047034198877313
24.0 80.41744410151878 13.187373847798403 13.187373847798403
25.0 80.62517729230248 13.153298953606198 13.153298953606198
26.0 80.78725034062604 13.183212416487372 13.183212416487372
27.0 80.79189503103335 13.189229184619967 13.189229184619967
28.0 81.7048161118367 13.765505026863606 13.765505026863606
29.0 81.72460965561797 13.76161488572583 13.76161488572583
30.0 84.98924024054861 16.534934864132488 16.534934864132488
31.0 86.67871825000645 16.7996043138545 16.7996043138545
32.0 89.42386622426257 18.1631348456743 18.1631348456743
33.0 89.87469261125213 18.31453983299446 18.31453983299446
34.0 91.09513841568028 18.10203927644851 18.10203927644851
35.0 92.72057407849528 19.14387900300682 19.14387900300682
36.0 92.77719723913735 19.126853925183514 19.126853925183514
37.0 92.77719723913735 19.126853925183514 19.126853925183514
38.0 92.87728096346343 19.16068134022264 19.16068134022264
39.0 93.02700966081049 19.098829779813332 19.098829779813332
40.0 93.02700966081049 19.098829779813332 19.098829779813332
41.0 93.08049643409467 19.077033092655245 19.077033092655245
42.0 93.5233226407012 18.98670569013895 18.98670569013895
43.0 94.25038841233145 19.484916188437275 19.484916188437275
44.0 94.55835011197591 19.629964474749062 19.629964474749062
45.0 95.09815345260537 19.66692412154126 19.66692412154126
46.0 95.09815345260537 19.66692412154126 19.66692412154126
47.0 95.86695856601293 19.52439863611434 19.52439863611434
48.0 96.13501705642688 19.47851865430797 19.47851865430797
49.0 99.9198716344788 20.470888464055466 20.470888464055466
50.0 101.60611122595799 19.96537561833983 19.96537561833983
51.0 101.92036015557099 19.840891133523154 19.840891133523154
52.0 101.92036015557099 19.840891133523154 19.840891133523154
53.0 101.92036015557099 19.840891133523154 19.840891133523154
54.0 102.07826492951135 19.77352739330122 19.77352739330122
55.0 103.6070100511625 19.380417832151203 19.380417832151203
56.0 104.71515323864855 19.904199176643196 19.904199176643196
57.0 105.08912520955285 19.7801072324153 19.7801072324153
58.0 106.15290857424247 19.6348227665101 19.6348227665101
59.0 106.15290857424247 19.6348227665101 19.6348227665101
60.0 106.38407125389438 19.683874204779038 19.683874204779038
61.0 108.61266677191459 19.899891837968685 19.899891837968685
62.0 109.1876455752413 19.867541917305804 19.867541917305804
63.0 109.70187781135306 20.02939368849297 20.02939368849297
64.0 110.23039758300187 19.7928526315797 19.7928526315797
65.0 112.050555032919 19.964331167253327 19.964331167253327
66.0 112.61878771640798 19.780189008653146 19.780189008653146
67.0 114.103423336607 19.800063545115602 19.800063545115602
68.0 114.103423336607 19.800063545115602 19.800063545115602
69.0 114.103423336607 19.800063545115602 19.800063545115602
70.0 114.103423336607 19.800063545115602 19.800063545115602
71.0 114.34909012054338 19.919219440503387 19.919219440503387
72.0 115.0089526628694 20.33640469034669 20.33640469034669
73.0 115.0089526628694 20.33640469034669 20.33640469034669
74.0 115.0089526628694 20.33640469034669 20.33640469034669
75.0 115.0089526628694 20.33640469034669 20.33640469034669
76.0 115.89443246962233 20.617268362385857 20.617268362385857
77.0 115.89443246962233 20.617268362385857 20.617268362385857
78.0 115.89443246962233 20.617268362385857 20.617268362385857
79.0 115.89443246962233 20.617268362385857 20.617268362385857
80.0 116.03179643524672 20.544131008763845 20.544131008763845
81.0 116.2627305034329 20.641951887654095 20.641951887654095
82.0 116.77847132447157 20.909178922935038 20.909178922935038
83.0 117.11206972385284 20.82514207560439 20.82514207560439
84.0 117.50474743762129 20.9242680496335 20.9242680496335
85.0 117.50474743762129 20.9242680496335 20.9242680496335
86.0 117.50474743762129 20.9242680496335 20.9242680496335
87.0 117.50474743762129 20.9242680496335 20.9242680496335
88.0 117.50474743762129 20.9242680496335 20.9242680496335
89.0 117.70780632676156 20.9870007224838 20.9870007224838
90.0 118.13408050827555 21.37091767421484 21.37091767421484
91.0 118.26334619312873 21.459602839955043 21.459602839955043
92.0 118.3465769871867 21.518173291541544 21.518173291541544
93.0 118.3465769871867 21.518173291541544 21.518173291541544
94.0 118.3465769871867 21.518173291541544 21.518173291541544
95.0 118.3465769871867 21.518173291541544 21.518173291541544
96.0 118.51144594200782 21.597444677014177 21.597444677014177
97.0 118.61316617511011 21.67014014078326 21.67014014078326
98.0 118.61316617511011 21.67014014078326 21.67014014078326
99.0 118.61316617511011 21.67014014078326 21.67014014078326


==> imgs/DTs/m_df_12-800_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 44.80233966402228 1.752721213131933 1.752721213131933
1.0 46.448770967849796 1.9321878594945474 1.9321878594945474
2.0 48.478820003955036 1.8949031237320666 1.8949031237320666
3.0 49.783930392523686 1.6342484515368616 1.6342484515368616
4.0 50.878174967576186 2.2369896585159013 2.2369896585159013
5.0 51.3800483917909 2.26562838637968 2.26562838637968
6.0 51.60879240304966 2.1836708537644056 2.1836708537644056
7.0 53.43281063751929 2.631735833588479 2.631735833588479
8.0 53.592321404169965 2.5339645921804865 2.5339645921804865
9.0 53.80849128389686 2.5371016364480825 2.5371016364480825
10.0 53.833306656692 2.555536722757596 2.555536722757596
11.0 55.57578905881583 2.3945992099521534 2.3945992099521534
12.0 56.299052846722134 2.954627567379513 2.954627567379513
13.0 56.301115430329354 2.953432141432748 2.953432141432748
14.0 57.70469847031262 2.755741945713876 2.755741945713876
15.0 57.70469847031262 2.755741945713876 2.755741945713876
16.0 58.38343251924787 2.4242620621340984 2.4242620621340984
17.0 58.38343251924787 2.4242620621340984 2.4242620621340984
18.0 58.90111026071526 2.8110002364847637 2.8110002364847637
19.0 58.92026869320982 2.7954234829416404 2.7954234829416404
20.0 58.964690070936584 2.7587296474880643 2.7587296474880643
21.0 58.964690070936584 2.7587296474880643 2.7587296474880643
22.0 59.508806626671614 2.648345880674343 2.648345880674343
23.0 59.508806626671614 2.648345880674343 2.648345880674343
24.0 59.80423160360957 2.428757081031459 2.428757081031459
25.0 63.46456983261137 6.5523659116871995 6.5523659116871995
26.0 63.85758111208143 6.362848589057063 6.362848589057063
27.0 64.16574877009393 6.525294295557999 6.525294295557999
28.0 69.27748507003544 15.845360203917343 15.845360203917343
29.0 72.89158462322294 16.48015686475819 16.48015686475819
30.0 75.41607363074097 17.254121704507394 17.254121704507394
31.0 75.41607363074097 17.254121704507394 17.254121704507394
32.0 75.93396975730187 17.432649168219452 17.432649168219452
33.0 76.84115322349223 17.100141266985272 17.100141266985272
34.0 77.09654219056912 16.99554770979059 16.99554770979059
35.0 77.09654219056912 16.99554770979059 16.99554770979059
36.0 77.28914542824984 16.93403565801331 16.93403565801331
37.0 78.40614164826049 16.55673521611423 16.55673521611423
38.0 79.12821569287858 16.691868348481716 16.691868348481716
39.0 84.97599241886364 19.270259561825736 19.270259561825736
40.0 85.8617669698787 18.817038404147805 18.817038404147805
41.0 88.50051137510597 22.72607188683291 22.72607188683291
42.0 88.77648363114841 22.6217164635547 22.6217164635547
43.0 88.77648363114841 22.6217164635547 22.6217164635547
44.0 88.77648363114841 22.6217164635547 22.6217164635547
45.0 91.76141952512516 25.792712567370483 25.792712567370483
46.0 91.76141952512516 25.792712567370483 25.792712567370483
47.0 91.76141952512516 25.792712567370483 25.792712567370483
48.0 91.76141952512516 25.792712567370483 25.792712567370483
49.0 92.90956321524318 25.71695007800875 25.71695007800875
50.0 92.90956321524318 25.71695007800875 25.71695007800875
51.0 92.90956321524318 25.71695007800875 25.71695007800875
52.0 92.90956321524318 25.71695007800875 25.71695007800875
53.0 94.06067047000265 25.328860790990117 25.328860790990117
54.0 94.424757274884 25.160005077119035 25.160005077119035
55.0 97.16457612258026 26.01783629245531 26.01783629245531
56.0 100.34823412871313 26.685605427306985 26.685605427306985
57.0 101.15794210604932 26.26572140611549 26.26572140611549
58.0 106.37852245945183 26.510440078067518 26.510440078067518
59.0 106.37852245945183 26.510440078067518 26.510440078067518
60.0 107.75493063257599 27.139991289401276 27.139991289401276
61.0 107.75493063257599 27.139991289401276 27.139991289401276
62.0 107.75493063257599 27.139991289401276 27.139991289401276
63.0 107.75493063257599 27.139991289401276 27.139991289401276
64.0 107.82720795945775 27.088517150848727 27.088517150848727
65.0 109.86509995185864 28.519371359203717 28.519371359203717
66.0 109.86509995185864 28.519371359203717 28.519371359203717
67.0 109.86509995185864 28.519371359203717 28.519371359203717
68.0 109.86509995185864 28.519371359203717 28.519371359203717
69.0 109.86509995185864 28.519371359203717 28.519371359203717
70.0 110.54582568977284 28.651972745566184 28.651972745566184
71.0 111.86669892625741 29.96925861449076 29.96925861449076
72.0 112.03127303324425 29.857392772183076 29.857392772183076
73.0 114.07579917334051 31.665670509281384 31.665670509281384
74.0 117.82170316784645 33.57718430261517 33.57718430261517
75.0 118.47684939188123 33.16959809254316 33.16959809254316
76.0 118.47684939188123 33.16959809254316 33.16959809254316
77.0 119.69113783085956 34.14093418825688 34.14093418825688
78.0 119.69113783085956 34.14093418825688 34.14093418825688
79.0 119.69113783085956 34.14093418825688 34.14093418825688
80.0 121.01192490090943 35.325760365561 35.325760365561
81.0 121.01192490090943 35.325760365561 35.325760365561
82.0 121.01192490090943 35.325760365561 35.325760365561
83.0 121.01673179750662 35.322463072433266 35.322463072433266
84.0 121.01673179750662 35.322463072433266 35.322463072433266
85.0 121.01673179750662 35.322463072433266 35.322463072433266
86.0 121.01673179750662 35.322463072433266 35.322463072433266
87.0 121.01673179750662 35.322463072433266 35.322463072433266
88.0 121.01673179750662 35.322463072433266 35.322463072433266
89.0 121.37209927998315 35.54050768173877 35.54050768173877
90.0 122.3812249563247 36.23656479405243 36.23656479405243
91.0 122.85623235117146 35.96684688160575 35.96684688160575
92.0 127.8156816052829 37.680834052227674 37.680834052227674
93.0 127.8156816052829 37.680834052227674 37.680834052227674
94.0 127.8156816052829 37.680834052227674 37.680834052227674
95.0 127.8156816052829 37.680834052227674 37.680834052227674
96.0 128.0660138394425 37.54094074725777 37.54094074725777
97.0 130.66857291081206 36.24592786147368 36.24592786147368
98.0 131.75343064248236 37.02815929540173 37.02815929540173
99.0 131.75343064248236 37.02815929540173 37.02815929540173


==> imgs/DTs/m_df_3-1000_InvertedPendulum-v2.csv <==
Generation Mean LowCI HighCI
0.0 107.0 24.829818546074026 24.829818546074026
1.0 128.53333333333333 41.76959309376492 41.76959309376492
2.0 144.86666666666665 42.5248738448448 42.5248738448448
3.0 158.53333333333336 37.4452985810262 37.4452985810262
4.0 237.0333333333333 126.33900991198338 126.33900991198338
5.0 347.06666666666666 227.90619138759075 227.90619138759075
6.0 364.3 222.8136969871056 222.8136969871056
7.0 389.26666666666665 227.33780810657512 227.33780810657512
8.0 401.1666666666667 222.68682246271342 222.68682246271342
9.0 467.4666666666667 222.8562329358333 222.8562329358333
10.0 487.7333333333333 228.97425183267413 228.97425183267413
11.0 600.2 239.38959903690474 239.38959903690474
12.0 673.8333333333333 221.96176001759173 221.96176001759173
13.0 695.0 225.3320132919755 225.3320132919755
14.0 713.1666666666667 225.73417065556987 225.73417065556987
15.0 740.7333333333333 229.11778784940702 229.11778784940702
16.0 757.1999999999999 224.47661490681628 224.47661490681628
17.0 768.4333333333333 225.98378317637534 225.98378317637534
18.0 781.4666666666667 230.31540130853037 230.31540130853037
19.0 800.5333333333333 211.67292883767198 211.67292883767198
20.0 837.7666666666668 190.0395355925663 190.0395355925663
21.0 837.7666666666668 190.0395355925663 190.0395355925663
22.0 851.1000000000001 176.16652842610972 176.16652842610972
23.0 863.2666666666667 176.35148931207752 176.35148931207752
24.0 869.7666666666667 168.53323694652792 168.53323694652792
25.0 882.7 164.53684160904132 164.53684160904132
26.0 883.3666666666666 163.4429693577664 163.4429693577664
27.0 888.2 157.05447881483425 157.05447881483425
28.0 888.2 157.05447881483425 157.05447881483425
29.0 891.3666666666666 153.84101742916485 153.84101742916485
30.0 895.8 148.61723820963633 148.61723820963633
31.0 911.0666666666668 132.37771072477116 132.37771072477116
32.0 924.4333333333334 108.2116337401033 108.2116337401033
33.0 937.1666666666667 96.0778833941116 96.0778833941116
34.0 937.1666666666667 96.0778833941116 96.0778833941116
35.0 938.7333333333333 93.09459170764524 93.09459170764524
36.0 945.6333333333334 84.31457978263752 84.31457978263752
37.0 946.9333333333334 81.80985257325072 81.80985257325072
38.0 957.6333333333334 61.77464506838379 61.77464506838379
39.0 996.6333333333332 5.834865324357707 5.834865324357707
40.0 996.6333333333332 5.834865324357707 5.834865324357707
41.0 997.1666666666666 5.853619749543089 5.853619749543089
42.0 997.1666666666666 5.853619749543089 5.853619749543089
43.0 997.1666666666666 5.853619749543089 5.853619749543089
44.0 997.1666666666666 5.853619749543089 5.853619749543089
45.0 997.1666666666666 5.853619749543089 5.853619749543089
46.0 997.1666666666666 5.853619749543089 5.853619749543089
47.0 999.2333333333333 1.583920638111649 1.583920638111649
48.0 1000.0 0.0 0.0
49.0 1000.0 0.0 0.0
50.0 1000.0 0.0 0.0
51.0 1000.0 0.0 0.0
52.0 1000.0 0.0 0.0
53.0 1000.0 0.0 0.0
54.0 1000.0 0.0 0.0
55.0 1000.0 0.0 0.0
56.0 1000.0 0.0 0.0
57.0 1000.0 0.0 0.0
58.0 1000.0 0.0 0.0
59.0 1000.0 0.0 0.0
60.0 1000.0 0.0 0.0
61.0 1000.0 0.0 0.0
62.0 1000.0 0.0 0.0
63.0 1000.0 0.0 0.0
64.0 1000.0 0.0 0.0
65.0 1000.0 0.0 0.0
66.0 1000.0 0.0 0.0
67.0 1000.0 0.0 0.0
68.0 1000.0 0.0 0.0
69.0 1000.0 0.0 0.0
70.0 1000.0 0.0 0.0
71.0 1000.0 0.0 0.0
72.0 1000.0 0.0 0.0
73.0 1000.0 0.0 0.0
74.0 1000.0 0.0 0.0
75.0 1000.0 0.0 0.0
76.0 1000.0 0.0 0.0
77.0 1000.0 0.0 0.0
78.0 1000.0 0.0 0.0
79.0 1000.0 0.0 0.0
80.0 1000.0 0.0 0.0
81.0 1000.0 0.0 0.0
82.0 1000.0 0.0 0.0
83.0 1000.0 0.0 0.0
84.0 1000.0 0.0 0.0
85.0 1000.0 0.0 0.0
86.0 1000.0 0.0 0.0
87.0 1000.0 0.0 0.0
88.0 1000.0 0.0 0.0
89.0 1000.0 0.0 0.0
90.0 1000.0 0.0 0.0
91.0 1000.0 0.0 0.0
92.0 1000.0 0.0 0.0
93.0 1000.0 0.0 0.0
94.0 1000.0 0.0 0.0
95.0 1000.0 0.0 0.0
96.0 1000.0 0.0 0.0
97.0 1000.0 0.0 0.0
98.0 1000.0 0.0 0.0
99.0 1000.0 0.0 0.0


==> imgs/DTs/m_df_3-1000_LunarLander-v2.csv <==
Generation Mean LowCI HighCI
0.0 -74.50917492395936 13.383217215347441 13.383217215347441
1.0 -50.604824865084154 27.077726261372934 27.077726261372934
2.0 -16.844288690205694 32.56504334750155 32.56504334750155
3.0 9.313018806022722 22.976728569358986 22.976728569358986
4.0 27.852357530209993 20.70100309872357 20.70100309872357
5.0 46.52052180746189 27.68154954077487 27.68154954077487
6.0 50.94232401290478 28.542699339591422 28.542699339591422
7.0 54.14056917039214 27.145531301258128 27.145531301258128
8.0 65.91762030607865 31.64544754052263 31.64544754052263
9.0 71.15561926340861 28.878707659181178 28.878707659181178
10.0 76.42821128467253 31.41943238345269 31.41943238345269
11.0 78.10847163626212 30.68207533834489 30.68207533834489
12.0 84.24094817024742 31.123043855790133 31.123043855790133
13.0 88.26394144101076 29.32257604156476 29.32257604156476
14.0 96.32991698335995 30.86153226292865 30.86153226292865
15.0 96.34715203547128 30.85173075994263 30.85173075994263
16.0 98.60043190018077 32.371735521470164 32.371735521470164
17.0 107.14207592408954 35.40307353500405 35.40307353500405
18.0 118.55091977698798 33.89844941533073 33.89844941533073
19.0 144.10733260519055 41.9875828606073 41.9875828606073
20.0 152.87017886047843 45.99559313348045 45.99559313348045
21.0 166.58986041671866 44.85696415183545 44.85696415183545
22.0 169.6004528342679 43.16795651571643 43.16795651571643
23.0 169.6004528342679 43.16795651571643 43.16795651571643
24.0 175.2495713762669 45.32696627693441 45.32696627693441
25.0 175.5673674712221 45.07064163512458 45.07064163512458
26.0 177.50532357662863 45.04792898911706 45.04792898911706
27.0 181.24250390101915 44.9690961725565 44.9690961725565
28.0 181.24250390101915 44.9690961725565 44.9690961725565
29.0 181.24250390101915 44.9690961725565 44.9690961725565
30.0 188.18524275460786 38.24996055811863 38.24996055811863
31.0 201.30493654711702 29.674358116432316 29.674358116432316
32.0 202.46981771248917 30.471594519726054 30.471594519726054
33.0 203.44821042207897 30.998506026016827 30.998506026016827
34.0 215.95087851963086 32.17958199699696 32.17958199699696
35.0 218.90544981814702 30.863507914755086 30.863507914755086
36.0 220.35725865805065 31.08970262757047 31.08970262757047
37.0 220.879256657971 31.241092753030316 31.241092753030316
38.0 220.879256657971 31.241092753030316 31.241092753030316
39.0 223.060600052567 30.027729026425348 30.027729026425348
40.0 225.02637507138223 29.711084768861184 29.711084768861184
41.0 228.51335271129946 30.299081452463923 30.299081452463923
42.0 232.3457132671666 28.97267667365531 28.97267667365531
43.0 232.3457132671666 28.97267667365531 28.97267667365531
44.0 232.58529971920774 28.959450741572 28.959450741572
45.0 234.33166675412355 26.824627472037587 26.824627472037587
46.0 234.65304438006098 26.900804949083945 26.900804949083945
47.0 234.65304438006098 26.900804949083945 26.900804949083945
48.0 234.65304438006098 26.900804949083945 26.900804949083945
49.0 235.0255193195309 26.926040584437676 26.926040584437676
50.0 235.0255193195309 26.926040584437676 26.926040584437676
51.0 235.0255193195309 26.926040584437676 26.926040584437676
52.0 235.4561789957078 27.207288639018476 27.207288639018476
53.0 236.03919265059 26.52025520800784 26.52025520800784
54.0 236.03919265059 26.52025520800784 26.52025520800784
55.0 237.43147752361938 26.767787524734775 26.767787524734775
56.0 243.0971770372434 22.170459277949405 22.170459277949405
57.0 243.76569114346688 22.287947723149802 22.287947723149802
58.0 243.76569114346688 22.287947723149802 22.287947723149802
59.0 244.1435552510719 22.391798484329684 22.391798484329684
60.0 244.54686797019295 21.71019453068921 21.71019453068921
61.0 244.54686797019295 21.71019453068921 21.71019453068921
62.0 244.54686797019295 21.71019453068921 21.71019453068921
63.0 244.54686797019295 21.71019453068921 21.71019453068921
64.0 245.68616865972035 21.54174069321101 21.54174069321101
65.0 245.68616865972035 21.54174069321101 21.54174069321101
66.0 245.89102050768616 21.67113387543803 21.67113387543803
67.0 245.89102050768616 21.67113387543803 21.67113387543803
68.0 245.89102050768616 21.67113387543803 21.67113387543803
69.0 245.895972784726 21.673516049479314 21.673516049479314
70.0 245.895972784726 21.673516049479314 21.673516049479314
71.0 245.895972784726 21.673516049479314 21.673516049479314
72.0 245.895972784726 21.673516049479314 21.673516049479314
73.0 246.16638986578837 21.69113711380351 21.69113711380351
74.0 246.16638986578837 21.69113711380351 21.69113711380351
75.0 247.2377264054648 21.90133086355081 21.90133086355081
76.0 247.2377264054648 21.90133086355081 21.90133086355081
77.0 247.38089217665396 21.965091400117576 21.965091400117576
78.0 247.5161483250825 22.040790724520704 22.040790724520704
79.0 247.63408396494123 22.08795175657926 22.08795175657926
80.0 247.63408396494123 22.08795175657926 22.08795175657926
81.0 248.88506234600482 21.67371042929672 21.67371042929672
82.0 248.88506234600482 21.67371042929672 21.67371042929672
83.0 249.04655833677543 21.77634375859481 21.77634375859481
84.0 249.04655833677543 21.77634375859481 21.77634375859481
85.0 249.04655833677543 21.77634375859481 21.77634375859481
86.0 249.04655833677543 21.77634375859481 21.77634375859481
87.0 249.85960149452876 21.66715486966416 21.66715486966416
88.0 256.3251231302227 12.763250117524045 12.763250117524045
89.0 256.3251231302227 12.763250117524045 12.763250117524045
90.0 256.3251231302227 12.763250117524045 12.763250117524045
91.0 256.43824354777973 12.727687588448566 12.727687588448566
92.0 256.7400267605362 12.879065224054754 12.879065224054754
93.0 256.7400267605362 12.879065224054754 12.879065224054754
94.0 257.0810526522673 12.79456336051973 12.79456336051973
95.0 257.0810526522673 12.79456336051973 12.79456336051973
96.0 257.35942540052184 12.956686517863998 12.956686517863998
97.0 257.40903435056725 12.98803990278484 12.98803990278484
98.0 257.40903435056725 12.98803990278484 12.98803990278484
99.0 257.654083618998 12.94863090795189 12.94863090795189


==> imgs/DTs/m_df_5-1000_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 39.43889179391172 1.5479082295765318 1.5479082295765318
1.0 41.18060567626247 1.9065938895966799 1.9065938895966799
2.0 44.16541839139034 3.4292986000064047 3.4292986000064047
3.0 49.32216386741615 7.594755178504588 7.594755178504588
4.0 50.352425940140314 7.422520565804809 7.422520565804809
5.0 50.44822094973249 7.377986744846749 7.377986744846749
6.0 54.74239109635704 8.637285046210833 8.637285046210833
7.0 56.150122332128106 8.142299398613417 8.142299398613417
8.0 56.490075985513855 7.952254262799589 7.952254262799589
9.0 63.53790005531461 20.259663651347783 20.259663651347783
10.0 65.48159293406479 19.879068795885896 19.879068795885896
11.0 65.48159293406479 19.879068795885896 19.879068795885896
12.0 65.5798100838779 19.83804974809648 19.83804974809648
13.0 66.05206081013975 19.68877611493632 19.68877611493632
14.0 66.26678713156586 19.615481213882717 19.615481213882717
15.0 66.41445964787991 19.57807823742884 19.57807823742884
16.0 66.41445964787991 19.57807823742884 19.57807823742884
17.0 66.48823090752096 19.549414036977172 19.549414036977172
18.0 69.98831119633647 19.532190639730434 19.532190639730434
19.0 70.9196420836519 19.504798686186586 19.504798686186586
20.0 71.37119308993377 19.323763822521702 19.323763822521702
21.0 71.37119308993377 19.323763822521702 19.323763822521702
22.0 71.67934121215725 19.202786781953204 19.202786781953204
23.0 73.24212615812885 18.888784805178133 18.888784805178133
24.0 73.8256065592906 18.950968204864775 18.950968204864775
25.0 75.18403830565437 21.5173148621118 21.5173148621118
26.0 75.8009186976075 21.23564898627109 21.23564898627109
27.0 76.47342665383633 20.986144122962862 20.986144122962862
28.0 77.19150028317091 21.97502276947834 21.97502276947834
29.0 78.68263959708312 22.36225369949871 22.36225369949871
30.0 78.68263959708312 22.36225369949871 22.36225369949871
31.0 83.10714207004949 24.92684370722122 24.92684370722122
32.0 83.15185050574281 24.90069226541303 24.90069226541303
33.0 87.63710258357305 25.274530051767552 25.274530051767552
34.0 88.59467952240239 25.353916665609443 25.353916665609443
35.0 89.01733562864082 25.1512657995232 25.1512657995232
36.0 89.09273971614508 25.10008678045683 25.10008678045683
37.0 89.5161831993034 25.504740473072868 25.504740473072868
38.0 90.06976018176977 25.595041046541997 25.595041046541997
39.0 90.06976018176977 25.595041046541997 25.595041046541997
40.0 90.84833655154677 26.38831678633851 26.38831678633851
41.0 91.58304000749587 26.38142190117742 26.38142190117742
42.0 92.23746846032454 26.610019379122267 26.610019379122267
43.0 92.35532885578472 26.608404635651056 26.608404635651056
44.0 92.42006963155774 26.573395369853674 26.573395369853674
45.0 96.55834135325455 29.557518029810392 29.557518029810392
46.0 97.00283440236538 29.951668113927397 29.951668113927397
47.0 98.8329002625161 31.153371772474276 31.153371772474276
48.0 100.96695465856416 33.04948211323991 33.04948211323991
49.0 101.07592910069086 32.97880988684591 32.97880988684591
50.0 101.3308071582102 33.13338403886666 33.13338403886666
51.0 101.5554542887984 32.99887797672193 32.99887797672193
52.0 101.5554542887984 32.99887797672193 32.99887797672193
53.0 102.05508525767355 33.045872570779885 33.045872570779885
54.0 102.12980962144808 32.99725945891105 32.99725945891105
55.0 102.12980962144808 32.99725945891105 32.99725945891105
56.0 103.63993923349945 34.306820395732466 34.306820395732466
57.0 103.63993923349945 34.306820395732466 34.306820395732466
58.0 103.90901897823782 34.46734811729484 34.46734811729484
59.0 103.90901897823782 34.46734811729484 34.46734811729484
60.0 103.90901897823782 34.46734811729484 34.46734811729484
61.0 104.76508553729897 35.28056947855777 35.28056947855777
62.0 107.1177258512939 38.10922141261904 38.10922141261904
63.0 107.1177258512939 38.10922141261904 38.10922141261904
64.0 108.69922117138908 37.95142516645483 37.95142516645483
65.0 108.69922117138908 37.95142516645483 37.95142516645483
66.0 110.24227034591661 38.70302794963873 38.70302794963873
67.0 110.24227034591661 38.70302794963873 38.70302794963873
68.0 110.28756107861008 38.6758103691877 38.6758103691877
69.0 110.28756107861008 38.6758103691877 38.6758103691877
70.0 112.91916893673931 39.618747328340994 39.618747328340994
71.0 113.30888419151272 39.84911962610133 39.84911962610133
72.0 113.43542857439063 39.97327932622228 39.97327932622228
73.0 113.57300384854182 39.9039277497062 39.9039277497062
74.0 113.57300384854182 39.9039277497062 39.9039277497062
75.0 113.57300384854182 39.9039277497062 39.9039277497062
76.0 114.37288516597513 40.07591379288445 40.07591379288445
77.0 114.37288516597513 40.07591379288445 40.07591379288445
78.0 114.46625007169135 40.0193016656028 40.0193016656028
79.0 114.48944639659203 40.00477977155808 40.00477977155808
80.0 114.51733033987935 39.98739226386003 39.98739226386003
81.0 114.51733033987935 39.98739226386003 39.98739226386003
82.0 114.69963933033459 40.21238620209256 40.21238620209256
83.0 114.768742134281 40.29826015820527 40.29826015820527
84.0 114.768742134281 40.29826015820527 40.29826015820527
85.0 114.768742134281 40.29826015820527 40.29826015820527
86.0 115.28340424629653 40.78517734054753 40.78517734054753
87.0 115.54619518974911 40.632563879123566 40.632563879123566
88.0 116.57198936923317 41.14900054523209 41.14900054523209
89.0 117.35653254504919 41.61255122643936 41.61255122643936
90.0 117.51550286131332 41.77198567506748 41.77198567506748
91.0 117.51550286131332 41.77198567506748 41.77198567506748
92.0 117.6600336145901 41.68988248601661 41.68988248601661
93.0 117.6600336145901 41.68988248601661 41.68988248601661
94.0 117.6600336145901 41.68988248601661 41.68988248601661
95.0 117.70872897939478 41.66167060785347 41.66167060785347
96.0 117.70872897939478 41.66167060785347 41.66167060785347
97.0 118.13903055325159 42.172732951526356 42.172732951526356
98.0 118.62014206424799 42.65915698768108 42.65915698768108
99.0 118.62014206424799 42.65915698768108 42.65915698768108


==> imgs/DTs/m_df_5-2000_InvertedPendulum-v2.csv <==
Generation Mean LowCI HighCI
0.0 100.24000000000001 9.28274355165372 9.28274355165372
1.0 111.56000000000002 13.859558375418684 13.859558375418684
2.0 115.28 11.84548420941713 11.84548420941713
3.0 127.53999999999999 15.943545204239589 15.943545204239589
4.0 136.57999999999998 16.46340364575319 16.46340364575319
5.0 203.17999999999998 66.04036922223875 66.04036922223875
6.0 300.32000000000005 113.39221337667402 113.39221337667402
7.0 366.3 161.32418224263162 161.32418224263162
8.0 387.12 165.99399147493648 165.99399147493648
9.0 456.73999999999995 162.74783212495012 162.74783212495012
10.0 589.66 181.29137312379098 181.29137312379098
11.0 667.1 189.5821499274184 189.5821499274184
12.0 722.04 207.02540335395474 207.02540335395474
13.0 760.5 185.3641898892495 185.3641898892495
14.0 791.3599999999999 175.5058390270233 175.5058390270233
15.0 815.3599999999999 150.2978844483147 150.2978844483147
16.0 867.72 121.53695459656444 121.53695459656444
17.0 898.32 104.1746746977819 104.1746746977819
18.0 917.74 96.60980878063737 96.60980878063737
19.0 938.8799999999999 93.01346556146102 93.01346556146102
20.0 984.0799999999999 22.726418856584843 22.726418856584843
21.0 986.26 21.100114535903835 21.100114535903835
22.0 1000.0 0.0 0.0
23.0 1000.0 0.0 0.0
24.0 1000.0 0.0 0.0
25.0 1000.0 0.0 0.0
26.0 1000.0 0.0 0.0
27.0 1000.0 0.0 0.0
28.0 1000.0 0.0 0.0
29.0 1000.0 0.0 0.0
30.0 1000.0 0.0 0.0
31.0 1000.0 0.0 0.0
32.0 1000.0 0.0 0.0
33.0 1000.0 0.0 0.0
34.0 1000.0 0.0 0.0
35.0 1000.0 0.0 0.0
36.0 1000.0 0.0 0.0
37.0 1000.0 0.0 0.0
38.0 1000.0 0.0 0.0
39.0 1000.0 0.0 0.0
40.0 1000.0 0.0 0.0
41.0 1000.0 0.0 0.0
42.0 1000.0 0.0 0.0
43.0 1000.0 0.0 0.0
44.0 1000.0 0.0 0.0
45.0 1000.0 0.0 0.0
46.0 1000.0 0.0 0.0
47.0 1000.0 0.0 0.0
48.0 1000.0 0.0 0.0
49.0 1000.0 0.0 0.0
50.0 1000.0 0.0 0.0
51.0 1000.0 0.0 0.0
52.0 1000.0 0.0 0.0
53.0 1000.0 0.0 0.0
54.0 1000.0 0.0 0.0
55.0 1000.0 0.0 0.0
56.0 1000.0 0.0 0.0
57.0 1000.0 0.0 0.0
58.0 1000.0 0.0 0.0
59.0 1000.0 0.0 0.0
60.0 1000.0 0.0 0.0
61.0 1000.0 0.0 0.0
62.0 1000.0 0.0 0.0
63.0 1000.0 0.0 0.0
64.0 1000.0 0.0 0.0
65.0 1000.0 0.0 0.0
66.0 1000.0 0.0 0.0
67.0 1000.0 0.0 0.0
68.0 1000.0 0.0 0.0
69.0 1000.0 0.0 0.0
70.0 1000.0 0.0 0.0
71.0 1000.0 0.0 0.0
72.0 1000.0 0.0 0.0
73.0 1000.0 0.0 0.0
74.0 1000.0 0.0 0.0
75.0 1000.0 0.0 0.0
76.0 1000.0 0.0 0.0
77.0 1000.0 0.0 0.0
78.0 1000.0 0.0 0.0
79.0 1000.0 0.0 0.0
80.0 1000.0 0.0 0.0
81.0 1000.0 0.0 0.0
82.0 1000.0 0.0 0.0
83.0 1000.0 0.0 0.0
84.0 1000.0 0.0 0.0
85.0 1000.0 0.0 0.0
86.0 1000.0 0.0 0.0
87.0 1000.0 0.0 0.0
88.0 1000.0 0.0 0.0
89.0 1000.0 0.0 0.0
90.0 1000.0 0.0 0.0
91.0 1000.0 0.0 0.0
92.0 1000.0 0.0 0.0
93.0 1000.0 0.0 0.0
94.0 1000.0 0.0 0.0
95.0 1000.0 0.0 0.0
96.0 1000.0 0.0 0.0
97.0 1000.0 0.0 0.0
98.0 1000.0 0.0 0.0
99.0 1000.0 0.0 0.0


==> imgs/DTs/m_df_5-2000_LunarLander-v2.csv <==
Generation Mean LowCI HighCI
0.0 -90.48741769190863 16.544423803927184 16.544423803927184
1.0 -63.22294264615492 17.39709510697101 17.39709510697101
2.0 -55.5871367876415 16.72758514695785 16.72758514695785
3.0 -31.7819944671024 26.962497180468798 26.962497180468798
4.0 -15.178265391280087 23.756579610248025 23.756579610248025
5.0 -12.014610814250762 24.634230114559728 24.634230114559728
6.0 -1.833927548706535 23.59736500939856 23.59736500939856
7.0 14.402549232064459 31.418912497088517 31.418912497088517
8.0 39.6545072373627 30.176468578187695 30.176468578187695
9.0 45.48135661002702 31.595063474824343 31.595063474824343
10.0 50.83098689433226 34.073356173360665 34.073356173360665
11.0 63.99954782510457 30.653809869764036 30.653809869764036
12.0 75.41937709441933 28.49164046528274 28.49164046528274
13.0 77.03227077039875 29.26251951048076 29.26251951048076
14.0 88.24299871675457 36.18549826836115 36.18549826836115
15.0 96.57980944549062 37.53473455596465 37.53473455596465
16.0 102.27085781357103 40.67796786874059 40.67796786874059
17.0 121.67911132274362 55.916375590607764 55.916375590607764
18.0 132.1931063008065 50.55422288209167 50.55422288209167
19.0 139.07557451427837 50.008960610256786 50.008960610256786
20.0 160.22496810615468 54.35587791173638 54.35587791173638
21.0 161.30531192706385 54.66846390841735 54.66846390841735
22.0 165.77244530001155 51.48539275423684 51.48539275423684
23.0 166.63313419529462 52.22802744063671 52.22802744063671
24.0 167.25496808491283 52.428599599307454 52.428599599307454
25.0 167.94566723165465 52.800169313333946 52.800169313333946
26.0 168.00269254540666 52.849913241877225 52.849913241877225
27.0 172.57997661129906 51.60604786198596 51.60604786198596
28.0 174.50887373714875 52.59091747149458 52.59091747149458
29.0 177.3447762010698 54.18132272018348 54.18132272018348
30.0 177.6003548929896 54.32240842232786 54.32240842232786
31.0 178.0879550800564 54.60472896481874 54.60472896481874
32.0 178.0879550800564 54.60472896481874 54.60472896481874
33.0 179.0248357071521 55.2164269961557 55.2164269961557
34.0 184.81743762244895 53.15560318102745 53.15560318102745
35.0 184.82895278873906 53.163933480353116 53.163933480353116
36.0 186.34278510010762 51.70287310165176 51.70287310165176
37.0 186.88925458057616 51.63294750519287 51.63294750519287
38.0 186.9045608838237 51.64228404119715 51.64228404119715
39.0 194.2390185841944 49.12610062418926 49.12610062418926
40.0 196.89328417785669 48.943086480880844 48.943086480880844
41.0 197.06587051503976 49.03611862088636 49.03611862088636
42.0 197.4502628727701 48.918754197503326 48.918754197503326
43.0 199.61428753493925 49.05789395174298 49.05789395174298
44.0 199.93062125613892 49.1336911275888 49.1336911275888
45.0 199.94551069762872 49.143310099094315 49.143310099094315
46.0 200.1213761054925 49.24403285173216 49.24403285173216
47.0 208.82110496834912 44.34976836628286 44.34976836628286
48.0 208.88066699874852 44.378973577107594 44.378973577107594
49.0 209.86598063360938 44.20162669642795 44.20162669642795
50.0 210.4334633595103 44.50074020793124 44.50074020793124
51.0 222.8744731467268 33.08133195212763 33.08133195212763
52.0 226.77289648030265 30.08923902254993 30.08923902254993
53.0 227.08047354059127 30.2656740963787 30.2656740963787
54.0 227.66812553830323 30.47521019624207 30.47521019624207
55.0 227.66812553830323 30.47521019624207 30.47521019624207
56.0 227.66812553830323 30.47521019624207 30.47521019624207
57.0 227.66812553830323 30.47521019624207 30.47521019624207
58.0 229.14947341123698 30.222141587761687 30.222141587761687
59.0 229.14947341123698 30.222141587761687 30.222141587761687
60.0 229.14947341123698 30.222141587761687 30.222141587761687
61.0 231.37470774600519 28.178175066033607 28.178175066033607
62.0 231.37470774600519 28.178175066033607 28.178175066033607
63.0 231.93530360753275 28.45838942451313 28.45838942451313
64.0 233.0486315012084 29.055890671892083 29.055890671892083
65.0 233.23834391680043 29.12967211661157 29.12967211661157
66.0 233.23834391680043 29.12967211661157 29.12967211661157
67.0 233.23834391680043 29.12967211661157 29.12967211661157
68.0 234.05049912767464 29.567866942800467 29.567866942800467
69.0 235.0045815358485 29.211631756530906 29.211631756530906
70.0 235.0959322086626 29.257600834361654 29.257600834361654
71.0 235.66727844878764 28.947931697751955 28.947931697751955
72.0 235.99371979506842 28.72696761391495 28.72696761391495
73.0 236.32351280486336 28.83951740915215 28.83951740915215
74.0 236.83147128192917 28.522579426016378 28.522579426016378
75.0 236.83147128192917 28.522579426016378 28.522579426016378
76.0 236.83147128192917 28.522579426016378 28.522579426016378
77.0 236.93543289742524 28.581701064986003 28.581701064986003
78.0 236.93543289742524 28.581701064986003 28.581701064986003
79.0 239.92194632072824 28.01942199822354 28.01942199822354
80.0 240.00209183589786 28.06290508395506 28.06290508395506
81.0 240.05186428816916 28.089739609793313 28.089739609793313
82.0 240.88982961661668 27.591599347241893 27.591599347241893
83.0 240.88982961661668 27.591599347241893 27.591599347241893
84.0 242.1304303074982 26.950802259083513 26.950802259083513
85.0 242.19197124880097 26.98363883005369 26.98363883005369
86.0 242.8356394391933 27.356052720605646 27.356052720605646
87.0 242.8356394391933 27.356052720605646 27.356052720605646
88.0 242.91882503572066 27.319890511009007 27.319890511009007
89.0 247.8371777525018 27.667699762988963 27.667699762988963
90.0 247.9769342553278 27.716532727069104 27.716532727069104
91.0 250.5708883747674 26.892359393872123 26.892359393872123
92.0 250.8881592158047 26.99487243588175 26.99487243588175
93.0 250.8881592158047 26.99487243588175 26.99487243588175
94.0 255.96792571316374 18.62664042784558 18.62664042784558
95.0 255.96792571316374 18.62664042784558 18.62664042784558
96.0 256.11044928511035 18.463196234351276 18.463196234351276
97.0 256.11044928511035 18.463196234351276 18.463196234351276
98.0 256.5157245837536 18.153936580393133 18.153936580393133
99.0 256.52864734234 18.15873484315424 18.15873484315424


==> imgs/DTs/m_df_5-2000_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 41.494282281737696 1.847233169978531 1.847233169978531
1.0 43.44588565801839 1.8204078669855026 1.8204078669855026
2.0 46.96442370380974 2.839413288494993 2.839413288494993
3.0 49.18535816785151 2.8745551384738355 2.8745551384738355
4.0 50.61538792612534 2.4163047680122447 2.4163047680122447
5.0 51.42317350232334 1.9353251835550542 1.9353251835550542
6.0 52.64060783901944 3.151155385011276 3.151155385011276
7.0 53.53874645653026 3.3656481622008063 3.3656481622008063
8.0 54.63902607914069 3.6939344954112627 3.6939344954112627
9.0 55.10789753632638 3.5453604091500117 3.5453604091500117
10.0 55.12331599561888 3.5409797920545247 3.5409797920545247
11.0 56.47713980171987 4.599379646422023 4.599379646422023
12.0 58.16106163978543 4.322148592514915 4.322148592514915
13.0 58.32024393307137 4.176147616372375 4.176147616372375
14.0 62.78054970961965 11.606489159161361 11.606489159161361
15.0 69.44769079841714 24.84823564017309 24.84823564017309
16.0 69.67479896625264 24.778480418070938 24.778480418070938
17.0 70.47357293849417 24.61798716166577 24.61798716166577
18.0 71.02865888037101 24.45448352530781 24.45448352530781
19.0 73.23360209871926 23.890008873584843 23.890008873584843
20.0 74.52056680549568 23.71627058642034 23.71627058642034
21.0 74.71068722664629 23.679557151292276 23.679557151292276
22.0 74.71068722664629 23.679557151292276 23.679557151292276
23.0 74.79393489277882 23.66461393589364 23.66461393589364
24.0 75.43058778258082 23.503077141105432 23.503077141105432
25.0 76.7572329849861 23.404115186792808 23.404115186792808
26.0 80.67054979015889 25.681971554343107 25.681971554343107
27.0 80.67417651544264 25.680577409988018 25.680577409988018
28.0 83.49675846534254 25.480341883879888 25.480341883879888
29.0 85.27557333775923 28.8499129999619 28.8499129999619
30.0 86.2597538212654 30.744312124468767 30.744312124468767
31.0 87.55937604587301 33.068883487419306 33.068883487419306
32.0 87.63092283100208 33.03916494521814 33.03916494521814
33.0 88.1087080484574 32.852086066991006 32.852086066991006
34.0 90.07019426135852 33.009042424160576 33.009042424160576
35.0 90.07019426135852 33.009042424160576 33.009042424160576
36.0 90.17318500525712 32.98403520717624 32.98403520717624
37.0 90.25484147624562 33.00157358436274 33.00157358436274
38.0 90.3326046047276 32.98450462876374 32.98450462876374
39.0 94.5202526015597 34.87841227579694 34.87841227579694
40.0 98.24791879999827 34.86915177209872 34.86915177209872
41.0 99.49494865628952 34.54721949419127 34.54721949419127
42.0 99.49494865628952 34.54721949419127 34.54721949419127
43.0 101.72587445018752 35.35651772791639 35.35651772791639
44.0 106.9359774867363 35.18264904584089 35.18264904584089
45.0 108.00896719523448 35.326011931326065 35.326011931326065
46.0 108.00896719523448 35.326011931326065 35.326011931326065
47.0 109.0868256678572 35.608658003043026 35.608658003043026
48.0 110.91766772858799 35.261542350460715 35.261542350460715
49.0 111.61736149825023 35.22820929794211 35.22820929794211
50.0 111.90675056190142 35.066085532510094 35.066085532510094
51.0 115.44566666010982 36.832346098527786 36.832346098527786
52.0 115.52614496931066 36.85147492456901 36.85147492456901
53.0 119.56373023110416 38.72613874601489 38.72613874601489
54.0 119.56373023110416 38.72613874601489 38.72613874601489
55.0 119.84161331434761 39.11403960197862 39.11403960197862
56.0 121.34348479435394 40.02149327817442 40.02149327817442
57.0 121.85302419270462 39.684359854296524 39.684359854296524
58.0 123.03950149428601 40.14255845216992 40.14255845216992
59.0 123.03950149428601 40.14255845216992 40.14255845216992
60.0 123.56302519307607 40.084017306676735 40.084017306676735
61.0 124.65125549212333 39.965196308803094 39.965196308803094
62.0 126.69376869659013 41.44057782614432 41.44057782614432
63.0 130.32763307833704 42.09195232205722 42.09195232205722
64.0 130.32763307833704 42.09195232205722 42.09195232205722
65.0 131.66695400903689 43.109477973739764 43.109477973739764
66.0 133.57586494301478 44.597937214592804 44.597937214592804
67.0 134.30917884736957 44.57130722156555 44.57130722156555
68.0 136.05727657035018 45.226743212019585 45.226743212019585
69.0 136.05727657035018 45.226743212019585 45.226743212019585
70.0 136.05727657035018 45.226743212019585 45.226743212019585
71.0 136.40764456536925 45.5193394225924 45.5193394225924
72.0 136.72920690463337 45.3443924563438 45.3443924563438
73.0 136.72920690463337 45.3443924563438 45.3443924563438
74.0 138.56817256667094 45.67141486628071 45.67141486628071
75.0 138.56817256667094 45.67141486628071 45.67141486628071
76.0 138.56817256667094 45.67141486628071 45.67141486628071
77.0 140.37997698062523 46.85162092131767 46.85162092131767
78.0 141.80123072353985 46.408689703956725 46.408689703956725
79.0 141.87410116491702 46.3560939880469 46.3560939880469
80.0 141.8844935228675 46.36606811354452 46.36606811354452
81.0 141.8844935228675 46.36606811354452 46.36606811354452
82.0 141.9657223614537 46.3035382204371 46.3035382204371
83.0 141.9657223614537 46.3035382204371 46.3035382204371
84.0 142.41362237364257 46.605276566050215 46.605276566050215
85.0 142.56474014623015 46.749633179706116 46.749633179706116
86.0 142.56474014623015 46.749633179706116 46.749633179706116
87.0 142.56474014623015 46.749633179706116 46.749633179706116
88.0 143.66300470477103 46.72963525887732 46.72963525887732
89.0 143.66300470477103 46.72963525887732 46.72963525887732
90.0 143.66300470477103 46.72963525887732 46.72963525887732
91.0 143.66300470477103 46.72963525887732 46.72963525887732
92.0 143.66300470477103 46.72963525887732 46.72963525887732
93.0 143.72935007875182 46.67827025585681 46.67827025585681
94.0 145.270363193139 47.84238922059535 47.84238922059535
95.0 145.66482370890213 47.90665501658342 47.90665501658342
96.0 146.72469924121725 48.59431761126382 48.59431761126382
97.0 146.72469924121725 48.59431761126382 48.59431761126382
98.0 146.72469924121725 48.59431761126382 48.59431761126382
99.0 146.72469924121725 48.59431761126382 48.59431761126382


==> imgs/DTs/m_df_5-800_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 44.80233966402228 1.752721213131933 1.752721213131933
1.0 46.448770967849796 1.9321878594945474 1.9321878594945474
2.0 48.478820003955036 1.8949031237320666 1.8949031237320666
3.0 49.783930392523686 1.6342484515368616 1.6342484515368616
4.0 50.878174967576186 2.2369896585159013 2.2369896585159013
5.0 51.3800483917909 2.26562838637968 2.26562838637968
6.0 51.60879240304966 2.1836708537644056 2.1836708537644056
7.0 53.43281063751929 2.631735833588479 2.631735833588479
8.0 53.592321404169965 2.5339645921804865 2.5339645921804865
9.0 53.80849128389686 2.5371016364480825 2.5371016364480825
10.0 53.833306656692 2.555536722757596 2.555536722757596
11.0 55.57578905881583 2.3945992099521534 2.3945992099521534
12.0 56.299052846722134 2.954627567379513 2.954627567379513
13.0 56.301115430329354 2.953432141432748 2.953432141432748
14.0 57.70469847031262 2.755741945713876 2.755741945713876
15.0 57.70469847031262 2.755741945713876 2.755741945713876
16.0 58.38343251924787 2.4242620621340984 2.4242620621340984
17.0 58.38343251924787 2.4242620621340984 2.4242620621340984
18.0 58.90111026071526 2.8110002364847637 2.8110002364847637
19.0 58.92026869320982 2.7954234829416404 2.7954234829416404
20.0 58.964690070936584 2.7587296474880643 2.7587296474880643
21.0 58.964690070936584 2.7587296474880643 2.7587296474880643
22.0 59.508806626671614 2.648345880674343 2.648345880674343
23.0 59.508806626671614 2.648345880674343 2.648345880674343
24.0 59.80423160360957 2.428757081031459 2.428757081031459
25.0 63.46456983261137 6.5523659116871995 6.5523659116871995
26.0 63.85758111208143 6.362848589057063 6.362848589057063
27.0 64.16574877009393 6.525294295557999 6.525294295557999
28.0 69.27748507003544 15.845360203917343 15.845360203917343
29.0 72.89158462322294 16.48015686475819 16.48015686475819
30.0 75.41607363074097 17.254121704507394 17.254121704507394
31.0 75.41607363074097 17.254121704507394 17.254121704507394
32.0 75.93396975730187 17.432649168219452 17.432649168219452
33.0 76.84115322349223 17.100141266985272 17.100141266985272
34.0 77.09654219056912 16.99554770979059 16.99554770979059
35.0 77.09654219056912 16.99554770979059 16.99554770979059
36.0 77.28914542824984 16.93403565801331 16.93403565801331
37.0 78.40614164826049 16.55673521611423 16.55673521611423
38.0 79.12821569287858 16.691868348481716 16.691868348481716
39.0 84.97599241886364 19.270259561825736 19.270259561825736
40.0 85.8617669698787 18.817038404147805 18.817038404147805
41.0 88.50051137510597 22.72607188683291 22.72607188683291
42.0 88.77648363114841 22.6217164635547 22.6217164635547
43.0 88.77648363114841 22.6217164635547 22.6217164635547
44.0 88.77648363114841 22.6217164635547 22.6217164635547
45.0 91.76141952512516 25.792712567370483 25.792712567370483
46.0 91.76141952512516 25.792712567370483 25.792712567370483
47.0 91.76141952512516 25.792712567370483 25.792712567370483
48.0 91.76141952512516 25.792712567370483 25.792712567370483
49.0 92.90956321524318 25.71695007800875 25.71695007800875
50.0 92.90956321524318 25.71695007800875 25.71695007800875
51.0 92.90956321524318 25.71695007800875 25.71695007800875
52.0 92.90956321524318 25.71695007800875 25.71695007800875
53.0 94.06067047000265 25.328860790990117 25.328860790990117
54.0 94.424757274884 25.160005077119035 25.160005077119035
55.0 97.16457612258026 26.01783629245531 26.01783629245531
56.0 100.34823412871313 26.685605427306985 26.685605427306985
57.0 101.15794210604932 26.26572140611549 26.26572140611549
58.0 106.37852245945183 26.510440078067518 26.510440078067518
59.0 106.37852245945183 26.510440078067518 26.510440078067518
60.0 107.75493063257599 27.139991289401276 27.139991289401276
61.0 107.75493063257599 27.139991289401276 27.139991289401276
62.0 107.75493063257599 27.139991289401276 27.139991289401276
63.0 107.75493063257599 27.139991289401276 27.139991289401276
64.0 107.82720795945775 27.088517150848727 27.088517150848727
65.0 109.86509995185864 28.519371359203717 28.519371359203717
66.0 109.86509995185864 28.519371359203717 28.519371359203717
67.0 109.86509995185864 28.519371359203717 28.519371359203717
68.0 109.86509995185864 28.519371359203717 28.519371359203717
69.0 109.86509995185864 28.519371359203717 28.519371359203717
70.0 110.54582568977284 28.651972745566184 28.651972745566184
71.0 111.86669892625741 29.96925861449076 29.96925861449076
72.0 112.03127303324425 29.857392772183076 29.857392772183076
73.0 114.07579917334051 31.665670509281384 31.665670509281384
74.0 117.82170316784645 33.57718430261517 33.57718430261517
75.0 118.47684939188123 33.16959809254316 33.16959809254316
76.0 118.47684939188123 33.16959809254316 33.16959809254316
77.0 119.69113783085956 34.14093418825688 34.14093418825688
78.0 119.69113783085956 34.14093418825688 34.14093418825688
79.0 119.69113783085956 34.14093418825688 34.14093418825688
80.0 121.01192490090943 35.325760365561 35.325760365561
81.0 121.01192490090943 35.325760365561 35.325760365561
82.0 121.01192490090943 35.325760365561 35.325760365561
83.0 121.01673179750662 35.322463072433266 35.322463072433266
84.0 121.01673179750662 35.322463072433266 35.322463072433266
85.0 121.01673179750662 35.322463072433266 35.322463072433266
86.0 121.01673179750662 35.322463072433266 35.322463072433266
87.0 121.01673179750662 35.322463072433266 35.322463072433266
88.0 121.01673179750662 35.322463072433266 35.322463072433266
89.0 121.37209927998315 35.54050768173877 35.54050768173877
90.0 122.3812249563247 36.23656479405243 36.23656479405243
91.0 122.85623235117146 35.96684688160575 35.96684688160575
92.0 127.8156816052829 37.680834052227674 37.680834052227674
93.0 127.8156816052829 37.680834052227674 37.680834052227674
94.0 127.8156816052829 37.680834052227674 37.680834052227674
95.0 127.8156816052829 37.680834052227674 37.680834052227674
96.0 128.0660138394425 37.54094074725777 37.54094074725777
97.0 130.66857291081206 36.24592786147368 36.24592786147368
98.0 131.75343064248236 37.02815929540173 37.02815929540173
99.0 131.75343064248236 37.02815929540173 37.02815929540173


==> imgs/DTs/m_df_50-0_LunarLander-v2.csv <==
Generation Mean LowCI HighCI
0.0 -152.08136366804325 5.7980177545822285 5.7980177545822285
1.0 -142.87878622148543 5.8132283500294815 5.8132283500294815
2.0 -135.39353479230832 6.8356380707817435 6.8356380707817435
3.0 -124.4822706192969 7.652271187490156 7.652271187490156
4.0 -121.1033094017129 7.026897808688406 7.026897808688406
5.0 -118.40192186584575 7.007828481783117 7.007828481783117
6.0 -116.73269359419203 6.896299215968322 6.896299215968322
7.0 -108.30617216629852 6.607766186181713 6.607766186181713
8.0 -105.30649292489018 6.376398112050287 6.376398112050287
9.0 -101.29376333049038 7.164648367275364 7.164648367275364
10.0 -95.1130730883113 9.052668826814168 9.052668826814168
11.0 -92.99150731956978 8.982576166064394 8.982576166064394
12.0 -87.78611547296943 8.770499854145678 8.770499854145678
13.0 -82.96944775129572 8.676812814983796 8.676812814983796
14.0 -80.32627659744975 8.312096423580764 8.312096423580764
15.0 -79.24870636675757 8.13943510328584 8.13943510328584
16.0 -75.0628740035401 9.622716553059183 9.622716553059183
17.0 -71.57098362074764 10.574819237239543 10.574819237239543
18.0 -68.60773874720563 10.612518225531057 10.612518225531057
19.0 -65.09754661983604 12.230745961404262 12.230745961404262
20.0 -63.59899858469602 11.963827568752983 11.963827568752983
21.0 -61.54125265735743 12.052607451533824 12.052607451533824
22.0 -55.867077810264234 11.429873336421306 11.429873336421306
23.0 -48.14574966652284 13.849595806798062 13.849595806798062
24.0 -46.516576656665066 13.453561430736 13.453561430736
25.0 -43.10683629440428 13.785841220024299 13.785841220024299
26.0 -42.27663053518372 13.887901541763782 13.887901541763782
27.0 -40.25382175134121 13.900043211619865 13.900043211619865
28.0 -37.77469860249748 13.954906364128478 13.954906364128478
29.0 -33.42106525654211 14.501337407038728 14.501337407038728
30.0 -29.35097962169715 14.998885410685084 14.998885410685084
31.0 -26.409064619699986 16.254704521693164 16.254704521693164
32.0 -24.022836972070706 16.398999735628816 16.398999735628816
33.0 -20.97427322539617 15.898891774841035 15.898891774841035
34.0 -16.13509599993224 16.050449421099714 16.050449421099714
35.0 -13.59277953402007 16.236705076381 16.236705076381
36.0 -9.696264760164395 17.40466934738138 17.40466934738138
37.0 -7.6999315651103855 18.35826412876473 18.35826412876473
38.0 -5.88130959490581 18.40405317179375 18.40405317179375
39.0 -4.154310506148072 18.689057809875788 18.689057809875788
40.0 0.6174640030471499 19.117507175028454 19.117507175028454
41.0 2.189431932946668 19.70822234979675 19.70822234979675
42.0 2.587105679947713 19.861451511722667 19.861451511722667
43.0 4.61306821613496 20.66255509622158 20.66255509622158
44.0 4.955639524622467 20.62305387502266 20.62305387502266
45.0 6.943085196550086 21.196324486111468 21.196324486111468
46.0 7.564958643886907 21.36329769987307 21.36329769987307
47.0 8.539781088002375 21.184016235548057 21.184016235548057
48.0 9.823440392493954 21.08767194069889 21.08767194069889
49.0 12.941356283111016 21.63146712496591 21.63146712496591
50.0 14.747306962890493 21.81489654384862 21.81489654384862
51.0 16.66364562665559 22.07347186013649 22.07347186013649
52.0 20.05267014200694 23.186713908922336 23.186713908922336
53.0 21.44202404022783 23.723703718469217 23.723703718469217
54.0 25.596395369653138 23.636624841631328 23.636624841631328
55.0 28.281342954894182 23.1994313152728 23.1994313152728
56.0 30.222349731519397 22.825898838435798 22.825898838435798
57.0 35.61401352800903 23.00717530700657 23.00717530700657
58.0 37.81296505456396 22.628115377985807 22.628115377985807
59.0 37.98612470903961 22.63086599863131 22.63086599863131
60.0 38.37681388420803 22.754648087055745 22.754648087055745
61.0 38.41607845449927 22.771554994376057 22.771554994376057
62.0 40.421615546590935 23.106458006164615 23.106458006164615
63.0 41.53309095344007 22.77300411983489 22.77300411983489
64.0 43.653372528998666 22.40306172188291 22.40306172188291
65.0 45.00289719538504 22.749144156393676 22.749144156393676
66.0 46.1754702755935 22.899501270058614 22.899501270058614
67.0 46.501246433835064 22.91003969293848 22.91003969293848
68.0 47.40852387427271 23.254989963633037 23.254989963633037
69.0 49.08606175008528 23.365685692868087 23.365685692868087
70.0 51.059301320036255 23.598236262290275 23.598236262290275
71.0 51.059301320036255 23.598236262290275 23.598236262290275
72.0 54.73326817102639 23.97517486305537 23.97517486305537
73.0 55.6411442919359 24.20221122740939 24.20221122740939
74.0 56.00615225334619 24.152901056833652 24.152901056833652
75.0 56.697600226937794 24.203019604157834 24.203019604157834
76.0 57.33229296498237 24.42736533385262 24.42736533385262
77.0 57.36765030539604 24.44883433671423 24.44883433671423
78.0 59.493886626611825 24.616947214510144 24.616947214510144
79.0 60.14701298531332 25.037212897925475 25.037212897925475
80.0 60.92197730263468 25.009436957958112 25.009436957958112
81.0 61.14237219540977 24.976350045010022 24.976350045010022
82.0 62.52868584263895 25.026099722479227 25.026099722479227
83.0 63.596384129099455 24.70463752891419 24.70463752891419
84.0 65.27338279321124 24.945362349979106 24.945362349979106
85.0 65.88414953909357 24.84755381440266 24.84755381440266
86.0 70.93818725117325 25.63733315806064 25.63733315806064
87.0 71.87821901883396 25.70201819919757 25.70201819919757
88.0 72.99578374780332 26.179356695582666 26.179356695582666
89.0 73.93288221487356 25.826774717994347 25.826774717994347
90.0 74.34510919316946 25.81578918771442 25.81578918771442
91.0 75.00030249755905 25.633041035822338 25.633041035822338
92.0 75.46457133147827 25.68718559756017 25.68718559756017
93.0 76.29353278229425 25.6057447013768 25.6057447013768
94.0 76.58934471857363 25.569502879889427 25.569502879889427
95.0 78.27696198040765 25.536443046948882 25.536443046948882
96.0 78.74371022298489 25.512628107781953 25.512628107781953
97.0 78.92885001968777 25.559401227751902 25.559401227751902
98.0 79.49616970274118 25.868195701445774 25.868195701445774
99.0 79.9460540935718 25.98206680727301 25.98206680727301


==> imgs/DTs/m_df_9-0_InvertedPendulum-v2.csv <==
Generation Mean LowCI HighCI
0.0 69.84444444444445 15.355608949624921 15.355608949624921
1.0 77.94444444444444 14.267676012589966 14.267676012589966
2.0 78.94444444444444 13.469770498484108 13.469770498484108
3.0 84.8111111111111 12.775376384650835 12.775376384650835
4.0 92.28888888888888 12.10532607601394 12.10532607601394
5.0 93.44444444444444 12.718325508823353 12.718325508823353
6.0 106.1 23.335890000042923 23.335890000042923
7.0 111.88888888888889 20.583771624984486 20.583771624984486
8.0 127.78888888888886 18.245580180435514 18.245580180435514
9.0 138.9222222222222 28.317167801862848 28.317167801862848
10.0 138.9222222222222 28.317167801862848 28.317167801862848
11.0 141.9333333333333 27.07776553456699 27.07776553456699
12.0 147.48888888888888 27.482675159682188 27.482675159682188
13.0 174.48888888888888 56.07632003468484 56.07632003468484
14.0 182.88888888888886 56.81969453904322 56.81969453904322
15.0 188.6111111111111 59.95715965765996 59.95715965765996
16.0 190.08888888888887 59.32521374871323 59.32521374871323
17.0 198.42222222222222 58.55623675531254 58.55623675531254
18.0 212.32222222222225 81.7840141357509 81.7840141357509
19.0 234.0666666666667 93.08791224093206 93.08791224093206
20.0 269.1888888888889 128.139320655109 128.139320655109
21.0 326.3 132.72565679888993 132.72565679888993
22.0 326.3 132.72565679888993 132.72565679888993
23.0 397.9888888888889 167.30612050440487 167.30612050440487
24.0 404.52222222222224 165.85466993314267 165.85466993314267
25.0 411.1777777777778 161.25042908454552 161.25042908454552
26.0 482.8666666666667 178.31634128848373 178.31634128848373
27.0 482.8666666666667 178.31634128848373 178.31634128848373
28.0 490.9000000000001 174.01541597360907 174.01541597360907
29.0 490.9000000000001 174.01541597360907 174.01541597360907
30.0 534.0666666666667 191.87820444622778 191.87820444622778
31.0 558.4444444444445 210.92791182143733 210.92791182143733
32.0 567.3222222222223 215.5589775888077 215.5589775888077
33.0 616.9555555555555 225.30033729054696 225.30033729054696
34.0 643.2444444444444 229.75192063976135 229.75192063976135
35.0 715.9 212.40941161070995 212.40941161070995
36.0 726.3555555555555 217.68295298438053 217.68295298438053
37.0 731.4 218.20752371498858 218.20752371498858
38.0 735.5777777777778 219.1629971569428 219.1629971569428
39.0 744.6888888888889 213.26933166817966 213.26933166817966
40.0 744.6888888888889 213.26933166817966 213.26933166817966
41.0 771.0111111111112 206.91644897330968 206.91644897330968
42.0 771.0555555555557 206.9196147498983 206.9196147498983
43.0 774.1111111111111 208.1440868000066 208.1440868000066
44.0 783.8 209.08689133143787 209.08689133143787
45.0 789.8111111111111 211.2022875858994 211.2022875858994
46.0 796.8666666666667 211.15546169624534 211.15546169624534
47.0 803.4777777777779 211.15928609250486 211.15928609250486
48.0 816.7 215.1496302211294 215.1496302211294
49.0 817.2333333333333 215.09279097917033 215.09279097917033
50.0 819.3111111111111 215.87143435988435 215.87143435988435
51.0 821.2555555555555 216.59640031913202 216.59640031913202
52.0 821.4 216.40129736381695 216.40129736381695
53.0 824.3777777777777 217.09009015977566 217.09009015977566
54.0 825.1888888888889 215.99708720718925 215.99708720718925
55.0 826.0111111111112 214.89677477979697 214.89677477979697
56.0 826.0111111111112 214.89677477979697 214.89677477979697
57.0 826.0111111111112 214.89677477979697 214.89677477979697
58.0 829.0444444444445 214.9836345633903 214.9836345633903
59.0 832.6333333333332 215.44755950167973 215.44755950167973
60.0 837.9444444444446 216.59852554854785 216.59852554854785
61.0 841.8666666666666 211.4028781104287 211.4028781104287
62.0 845.6777777777777 212.56108979474786 212.56108979474786
63.0 845.6777777777777 212.56108979474786 212.56108979474786
64.0 845.6777777777777 212.56108979474786 212.56108979474786
65.0 845.6777777777777 212.56108979474786 212.56108979474786
66.0 845.6777777777777 212.56108979474786 212.56108979474786
67.0 845.6777777777777 212.56108979474786 212.56108979474786
68.0 845.6777777777777 212.56108979474786 212.56108979474786
69.0 845.6777777777777 212.56108979474786 212.56108979474786
70.0 845.8111111111111 212.60677538723323 212.60677538723323
71.0 845.8111111111111 212.60677538723323 212.60677538723323
72.0 845.8111111111111 212.60677538723323 212.60677538723323
73.0 845.8111111111111 212.60677538723323 212.60677538723323
74.0 845.8111111111111 212.60677538723323 212.60677538723323
75.0 845.8111111111111 212.60677538723323 212.60677538723323
76.0 845.8111111111111 212.60677538723323 212.60677538723323
77.0 845.8111111111111 212.60677538723323 212.60677538723323
78.0 845.8111111111111 212.60677538723323 212.60677538723323
79.0 845.8111111111111 212.60677538723323 212.60677538723323
80.0 845.8111111111111 212.60677538723323 212.60677538723323
81.0 845.8111111111111 212.60677538723323 212.60677538723323
82.0 845.8111111111111 212.60677538723323 212.60677538723323
83.0 845.8111111111111 212.60677538723323 212.60677538723323
84.0 845.8111111111111 212.60677538723323 212.60677538723323
85.0 845.8111111111111 212.60677538723323 212.60677538723323
86.0 845.8111111111111 212.60677538723323 212.60677538723323
87.0 845.8111111111111 212.60677538723323 212.60677538723323
88.0 845.8111111111111 212.60677538723323 212.60677538723323
89.0 845.8111111111111 212.60677538723323 212.60677538723323
90.0 845.8111111111111 212.60677538723323 212.60677538723323
91.0 845.8111111111111 212.60677538723323 212.60677538723323
92.0 845.8111111111111 212.60677538723323 212.60677538723323
93.0 850.7888888888889 206.2762940660762 206.2762940660762
94.0 850.7888888888889 206.2762940660762 206.2762940660762
95.0 850.7888888888889 206.2762940660762 206.2762940660762
96.0 850.7888888888889 206.2762940660762 206.2762940660762
97.0 850.7888888888889 206.2762940660762 206.2762940660762
98.0 850.7888888888889 206.2762940660762 206.2762940660762
99.0 850.7888888888889 206.2762940660762 206.2762940660762


==> imgs/DTs/m_df_9-0_LunarLander-v2.csv <==
Generation Mean LowCI HighCI
0.0 -150.02743666258806 11.003267857068957 11.003267857068957
1.0 -142.89919570448745 12.804831272880838 12.804831272880838
2.0 -135.72245068356693 12.486452803149843 12.486452803149843
3.0 -131.25156375978577 15.268066359467731 15.268066359467731
4.0 -126.7277167559188 13.647836320157445 13.647836320157445
5.0 -125.28189711444634 12.701489844281461 12.701489844281461
6.0 -123.72808909883877 13.284702465196103 13.284702465196103
7.0 -104.45570330535838 11.378063185858771 11.378063185858771
8.0 -103.42778441223234 11.168019416675056 11.168019416675056
9.0 -98.14158490615219 15.938936385056019 15.938936385056019
10.0 -93.7364053062479 19.521474767328453 19.521474767328453
11.0 -93.7364053062479 19.521474767328453 19.521474767328453
12.0 -80.99157174853859 17.80614771090531 17.80614771090531
13.0 -71.00986844546209 16.034709410519323 16.034709410519323
14.0 -70.87459184031687 15.873926636795078 15.873926636795078
15.0 -70.34643221987305 15.947610619903786 15.947610619903786
16.0 -70.1630669006714 15.990534845328385 15.990534845328385
17.0 -69.9237837224882 15.774589154528995 15.774589154528995
18.0 -69.86769618555437 15.750150726670052 15.750150726670052
19.0 -69.86769618555437 15.750150726670052 15.750150726670052
20.0 -69.86769618555437 15.750150726670052 15.750150726670052
21.0 -69.6438701111637 15.482504956022012 15.482504956022012
22.0 -60.5158386083027 14.209458811470773 14.209458811470773
23.0 -52.48047984435668 25.939007132446505 25.939007132446505
24.0 -49.026184991501836 24.237806018775746 24.237806018775746
25.0 -48.01207846394426 24.34077588427175 24.34077588427175
26.0 -48.01207846394426 24.34077588427175 24.34077588427175
27.0 -46.1990655445302 24.16108449161761 24.16108449161761
28.0 -46.13313914307663 24.165985319731078 24.165985319731078
29.0 -43.33533166210371 24.142226748111494 24.142226748111494
30.0 -41.75501425207585 23.966937860918552 23.966937860918552
31.0 -41.50983357204397 23.821349056573492 23.821349056573492
32.0 -40.99620053791229 23.350972248574248 23.350972248574248
33.0 -37.11736748558933 26.23098050653924 26.23098050653924
34.0 -24.95599891343125 28.65655120521572 28.65655120521572
35.0 -23.949308297444425 30.109483856394203 30.109483856394203
36.0 -18.280147933807847 39.3567529073721 39.3567529073721
37.0 -18.280147933807847 39.3567529073721 39.3567529073721
38.0 -18.280147933807847 39.3567529073721 39.3567529073721
39.0 -18.06607452127453 39.73142764301812 39.73142764301812
40.0 -16.806103217253984 39.781156195233415 39.781156195233415
41.0 -16.165440309442378 39.4089140021515 39.4089140021515
42.0 -16.03774416121928 39.42260748951133 39.42260748951133
43.0 -16.03774416121928 39.42260748951133 39.42260748951133
44.0 -15.57420759615365 39.27151970191134 39.27151970191134
45.0 -14.838900301840743 39.27502186848927 39.27502186848927
46.0 -13.962310413479571 38.97043617048703 38.97043617048703
47.0 -13.962310413479571 38.97043617048703 38.97043617048703
48.0 -10.128427811462348 38.82280754676264 38.82280754676264
49.0 -5.817400272732749 38.3834972266656 38.3834972266656
50.0 -5.74143949411136 38.3706079342088 38.3706079342088
51.0 -1.5925712705975836 38.18408671719933 38.18408671719933
52.0 1.6757470947808504 43.67998616205899 43.67998616205899
53.0 2.342233139053322 44.34650434843889 44.34650434843889
54.0 2.5936395291504186 44.310732781052685 44.310732781052685
55.0 2.5936395291504186 44.310732781052685 44.310732781052685
56.0 6.648807490880287 44.40441958082632 44.40441958082632
57.0 13.166794296187579 43.41497472259661 43.41497472259661
58.0 19.94044917398036 40.15089587336642 40.15089587336642
59.0 19.94044917398036 40.15089587336642 40.15089587336642
60.0 19.94044917398036 40.15089587336642 40.15089587336642
61.0 19.94044917398036 40.15089587336642 40.15089587336642
62.0 26.898603189145955 43.78612042637428 43.78612042637428
63.0 30.754234923333616 40.75155511254841 40.75155511254841
64.0 30.754234923333616 40.75155511254841 40.75155511254841
65.0 30.754234923333616 40.75155511254841 40.75155511254841
66.0 30.754234923333616 40.75155511254841 40.75155511254841
67.0 30.754234923333616 40.75155511254841 40.75155511254841
68.0 30.754234923333616 40.75155511254841 40.75155511254841
69.0 35.820049235365616 41.58759787606119 41.58759787606119
70.0 43.3518168202247 44.75316981577223 44.75316981577223
71.0 43.3518168202247 44.75316981577223 44.75316981577223
72.0 43.3518168202247 44.75316981577223 44.75316981577223
73.0 43.3518168202247 44.75316981577223 44.75316981577223
74.0 43.79403733979682 44.495338708761636 44.495338708761636
75.0 43.79403733979682 44.495338708761636 44.495338708761636
76.0 44.481860438153696 45.463866279315475 45.463866279315475
77.0 44.481860438153696 45.463866279315475 45.463866279315475
78.0 49.235670957879975 47.922044503057 47.922044503057
79.0 49.235670957879975 47.922044503057 47.922044503057
80.0 51.02288574834662 49.02797879198649 49.02797879198649
81.0 51.02288574834662 49.02797879198649 49.02797879198649
82.0 51.02288574834662 49.02797879198649 49.02797879198649
83.0 51.02288574834662 49.02797879198649 49.02797879198649
84.0 51.02288574834662 49.02797879198649 49.02797879198649
85.0 51.02288574834662 49.02797879198649 49.02797879198649
86.0 60.09954097409313 57.537117765982835 57.537117765982835
87.0 60.09954097409313 57.537117765982835 57.537117765982835
88.0 60.09954097409313 57.537117765982835 57.537117765982835
89.0 60.09954097409313 57.537117765982835 57.537117765982835
90.0 60.09954097409313 57.537117765982835 57.537117765982835
91.0 60.09954097409313 57.537117765982835 57.537117765982835
92.0 60.09954097409313 57.537117765982835 57.537117765982835
93.0 60.14104202407053 57.585919032691436 57.585919032691436
94.0 60.14104202407053 57.585919032691436 57.585919032691436
95.0 60.14104202407053 57.585919032691436 57.585919032691436
96.0 60.14104202407053 57.585919032691436 57.585919032691436
97.0 60.14104202407053 57.585919032691436 57.585919032691436
98.0 62.35358878797881 60.30709263485469 60.30709263485469
99.0 62.35358878797881 60.30709263485469 60.30709263485469


==> imgs/DTs/m_df_9-2000_Swimmer-v2.csv <==
Generation Mean LowCI HighCI
0.0 41.494282281737696 1.847233169978531 1.847233169978531
1.0 43.44588565801839 1.8204078669855026 1.8204078669855026
2.0 46.96442370380974 2.839413288494993 2.839413288494993
3.0 49.18535816785151 2.8745551384738355 2.8745551384738355
4.0 50.61538792612534 2.4163047680122447 2.4163047680122447
5.0 51.42317350232334 1.9353251835550542 1.9353251835550542
6.0 52.64060783901944 3.151155385011276 3.151155385011276
7.0 53.53874645653026 3.3656481622008063 3.3656481622008063
8.0 54.63902607914069 3.6939344954112627 3.6939344954112627
9.0 55.10789753632638 3.5453604091500117 3.5453604091500117
10.0 55.12331599561888 3.5409797920545247 3.5409797920545247
11.0 56.47713980171987 4.599379646422023 4.599379646422023
12.0 58.16106163978543 4.322148592514915 4.322148592514915
13.0 58.32024393307137 4.176147616372375 4.176147616372375
14.0 62.78054970961965 11.606489159161361 11.606489159161361
15.0 69.44769079841714 24.84823564017309 24.84823564017309
16.0 69.67479896625264 24.778480418070938 24.778480418070938
17.0 70.47357293849417 24.61798716166577 24.61798716166577
18.0 71.02865888037101 24.45448352530781 24.45448352530781
19.0 73.23360209871926 23.890008873584843 23.890008873584843
20.0 74.52056680549568 23.71627058642034 23.71627058642034
21.0 74.71068722664629 23.679557151292276 23.679557151292276
22.0 74.71068722664629 23.679557151292276 23.679557151292276
23.0 74.79393489277882 23.66461393589364 23.66461393589364
24.0 75.43058778258082 23.503077141105432 23.503077141105432
25.0 76.7572329849861 23.404115186792808 23.404115186792808
26.0 80.67054979015889 25.681971554343107 25.681971554343107
27.0 80.67417651544264 25.680577409988018 25.680577409988018
28.0 83.49675846534254 25.480341883879888 25.480341883879888
29.0 85.27557333775923 28.8499129999619 28.8499129999619
30.0 86.2597538212654 30.744312124468767 30.744312124468767
31.0 87.55937604587301 33.068883487419306 33.068883487419306
32.0 87.63092283100208 33.03916494521814 33.03916494521814
33.0 88.1087080484574 32.852086066991006 32.852086066991006
34.0 90.07019426135852 33.009042424160576 33.009042424160576
35.0 90.07019426135852 33.009042424160576 33.009042424160576
36.0 90.17318500525712 32.98403520717624 32.98403520717624
37.0 90.25484147624562 33.00157358436274 33.00157358436274
38.0 90.3326046047276 32.98450462876374 32.98450462876374
39.0 94.5202526015597 34.87841227579694 34.87841227579694
40.0 98.24791879999827 34.86915177209872 34.86915177209872
41.0 99.49494865628952 34.54721949419127 34.54721949419127
42.0 99.49494865628952 34.54721949419127 34.54721949419127
43.0 101.72587445018752 35.35651772791639 35.35651772791639
44.0 106.9359774867363 35.18264904584089 35.18264904584089
45.0 108.00896719523448 35.326011931326065 35.326011931326065
46.0 108.00896719523448 35.326011931326065 35.326011931326065
47.0 109.0868256678572 35.608658003043026 35.608658003043026
48.0 110.91766772858799 35.261542350460715 35.261542350460715
49.0 111.61736149825023 35.22820929794211 35.22820929794211
50.0 111.90675056190142 35.066085532510094 35.066085532510094
51.0 115.44566666010982 36.832346098527786 36.832346098527786
52.0 115.52614496931066 36.85147492456901 36.85147492456901
53.0 119.56373023110416 38.72613874601489 38.72613874601489
54.0 119.56373023110416 38.72613874601489 38.72613874601489
55.0 119.84161331434761 39.11403960197862 39.11403960197862
56.0 121.34348479435394 40.02149327817442 40.02149327817442
57.0 121.85302419270462 39.684359854296524 39.684359854296524
58.0 123.03950149428601 40.14255845216992 40.14255845216992
59.0 123.03950149428601 40.14255845216992 40.14255845216992
60.0 123.56302519307607 40.084017306676735 40.084017306676735
61.0 124.65125549212333 39.965196308803094 39.965196308803094
62.0 126.69376869659013 41.44057782614432 41.44057782614432
63.0 130.32763307833704 42.09195232205722 42.09195232205722
64.0 130.32763307833704 42.09195232205722 42.09195232205722
65.0 131.66695400903689 43.109477973739764 43.109477973739764
66.0 133.57586494301478 44.597937214592804 44.597937214592804
67.0 134.30917884736957 44.57130722156555 44.57130722156555
68.0 136.05727657035018 45.226743212019585 45.226743212019585
69.0 136.05727657035018 45.226743212019585 45.226743212019585
70.0 136.05727657035018 45.226743212019585 45.226743212019585
71.0 136.40764456536925 45.5193394225924 45.5193394225924
72.0 136.72920690463337 45.3443924563438 45.3443924563438
73.0 136.72920690463337 45.3443924563438 45.3443924563438
74.0 138.56817256667094 45.67141486628071 45.67141486628071
75.0 138.56817256667094 45.67141486628071 45.67141486628071
76.0 138.56817256667094 45.67141486628071 45.67141486628071
77.0 140.37997698062523 46.85162092131767 46.85162092131767
78.0 141.80123072353985 46.408689703956725 46.408689703956725
79.0 141.87410116491702 46.3560939880469 46.3560939880469
80.0 141.8844935228675 46.36606811354452 46.36606811354452
81.0 141.8844935228675 46.36606811354452 46.36606811354452
82.0 141.9657223614537 46.3035382204371 46.3035382204371
83.0 141.9657223614537 46.3035382204371 46.3035382204371
84.0 142.41362237364257 46.605276566050215 46.605276566050215
85.0 142.56474014623015 46.749633179706116 46.749633179706116
86.0 142.56474014623015 46.749633179706116 46.749633179706116
87.0 142.56474014623015 46.749633179706116 46.749633179706116
88.0 143.66300470477103 46.72963525887732 46.72963525887732
89.0 143.66300470477103 46.72963525887732 46.72963525887732
90.0 143.66300470477103 46.72963525887732 46.72963525887732
91.0 143.66300470477103 46.72963525887732 46.72963525887732
92.0 143.66300470477103 46.72963525887732 46.72963525887732
93.0 143.72935007875182 46.67827025585681 46.67827025585681
94.0 145.270363193139 47.84238922059535 47.84238922059535
95.0 145.66482370890213 47.90665501658342 47.90665501658342
96.0 146.72469924121725 48.59431761126382 48.59431761126382
97.0 146.72469924121725 48.59431761126382 48.59431761126382
98.0 146.72469924121725 48.59431761126382 48.59431761126382
99.0 146.72469924121725 48.59431761126382 48.59431761126382


==> imgs/DTs/ref_10-3000_Hopper-v3.csv <==
Generation Mean LowCI HighCI
0 229.41604413728638 12.765063087063139 12.765063087063139
1 236.36645404816264 8.476454321097576 8.476454321097576
2 248.2813829394201 10.818279703115449 10.818279703115449
3 256.27783300920373 14.7079042606214 14.7079042606214
4 267.4186911832984 20.552636560134022 20.552636560134022
5 273.2131345889697 20.72452714714414 20.72452714714414
6 278.67544932017813 23.06694631971889 23.06694631971889
7 288.12696430749645 35.621565754920944 35.621565754920944
8 294.4879128843976 33.44086796176055 33.44086796176055
9 306.6619164545493 30.80394136660426 30.80394136660426
10 308.8020132245136 29.699084315864543 29.699084315864543
11 312.44231006085766 28.505588295166877 28.505588295166877
12 313.58003942141534 28.47824298315513 28.47824298315513
13 321.8622775096334 27.221159171473833 27.221159171473833
14 328.1067127393723 28.905909847568022 28.905909847568022
15 331.11033525572344 27.43496863863447 27.43496863863447
16 331.11033525572344 27.43496863863447 27.43496863863447
17 333.30333511706345 26.123842656829538 26.123842656829538
18 351.4027434887073 38.67418177635279 38.67418177635279
19 353.1753495572203 37.327976882292454 37.327976882292454
20 355.1609399955281 36.59672754694831 36.59672754694831
21 357.1740971546038 35.40020480142192 35.40020480142192
22 357.1740971546038 35.40020480142192 35.40020480142192
23 357.1740971546038 35.40020480142192 35.40020480142192
24 357.1740971546038 35.40020480142192 35.40020480142192
25 359.7126613853008 35.04619491009893 35.04619491009893
26 359.7126613853008 35.04619491009893 35.04619491009893
27 359.7126613853008 35.04619491009893 35.04619491009893
28 359.7126613853008 35.04619491009893 35.04619491009893
29 365.5697309021709 38.65704784679145 38.65704784679145
30 406.26699967742275 80.84411664471575 80.84411664471575
31 406.37656133067173 80.79083759872971 80.79083759872971
32 406.37656133067173 80.79083759872971 80.79083759872971
33 408.1106570431752 80.02813404952735 80.02813404952735
34 408.1106570431752 80.02813404952735 80.02813404952735
35 408.51775628404073 79.93007506687452 79.93007506687452
36 408.77691226459365 79.85842980466886 79.85842980466886
37 408.77691226459365 79.85842980466886 79.85842980466886
38 408.77691226459365 79.85842980466886 79.85842980466886
39 408.77691226459365 79.85842980466886 79.85842980466886
40 408.77691226459365 79.85842980466886 79.85842980466886
41 408.77691226459365 79.85842980466886 79.85842980466886
42 408.77691226459365 79.85842980466886 79.85842980466886
43 408.77691226459365 79.85842980466886 79.85842980466886
44 438.53097979299446 137.62116231890099 137.62116231890099
45 439.02666827173044 137.49652819230923 137.49652819230923
46 440.5784345451035 136.8347813550465 136.8347813550465
47 444.38495982098794 135.8974472390283 135.8974472390283
48 444.38495982098794 135.8974472390283 135.8974472390283
49 461.2179730419356 139.50976682488286 139.50976682488286
50 470.0668718040082 139.95063181468257 139.95063181468257
51 511.49605071815256 145.53722151490814 145.53722151490814
52 511.49605071815256 145.53722151490814 145.53722151490814
53 511.49605071815256 145.53722151490814 145.53722151490814
54 515.9502258893401 143.29305674340688 143.29305674340688
55 515.9502258893401 143.29305674340688 143.29305674340688
56 515.9502258893401 143.29305674340688 143.29305674340688
57 515.9502258893401 143.29305674340688 143.29305674340688
58 520.9613960654032 143.80902616601063 143.80902616601063
59 520.9613960654032 143.80902616601063 143.80902616601063
60 556.6766196838606 171.48582545243767 171.48582545243767
61 556.6766196838606 171.48582545243767 171.48582545243767
62 556.6766196838606 171.48582545243767 171.48582545243767
63 556.6766196838606 171.48582545243767 171.48582545243767
64 556.7039622048914 171.47159169458203 171.47159169458203
65 577.5161541185607 186.65961134736645 186.65961134736645
66 590.9911494809585 182.00332783082445 182.00332783082445
67 608.2277194054128 182.17817974822523 182.17817974822523
68 616.4400852147879 190.02839374089663 190.02839374089663
69 628.2651489744728 185.02337793695267 185.02337793695267
70 628.2651489744728 185.02337793695267 185.02337793695267
71 628.2651489744728 185.02337793695267 185.02337793695267
72 628.2651489744728 185.02337793695267 185.02337793695267
73 628.2651489744728 185.02337793695267 185.02337793695267
74 628.2651489744728 185.02337793695267 185.02337793695267
75 628.2651489744728 185.02337793695267 185.02337793695267
76 628.2651489744728 185.02337793695267 185.02337793695267
77 628.2651489744728 185.02337793695267 185.02337793695267
78 628.2651489744728 185.02337793695267 185.02337793695267
79 628.2651489744728 185.02337793695267 185.02337793695267
80 628.2651489744728 185.02337793695267 185.02337793695267
81 628.2651489744728 185.02337793695267 185.02337793695267
82 631.2264887515164 183.58623709880763 183.58623709880763
83 631.2264887515164 183.58623709880763 183.58623709880763
84 631.2264887515164 183.58623709880763 183.58623709880763
85 631.2264887515164 183.58623709880763 183.58623709880763
86 631.2264887515164 183.58623709880763 183.58623709880763
87 631.2264887515164 183.58623709880763 183.58623709880763
88 631.2264887515164 183.58623709880763 183.58623709880763
89 634.3428144261536 184.16883436180981 184.16883436180981
90 634.3428144261536 184.16883436180981 184.16883436180981
91 634.3428144261536 184.16883436180981 184.16883436180981
92 634.3428144261536 184.16883436180981 184.16883436180981
93 634.3428144261536 184.16883436180981 184.16883436180981
94 635.2970666057005 185.01451847831092 185.01451847831092
95 635.2970666057005 185.01451847831092 185.01451847831092
96 636.1952078354385 184.40883393197507 184.40883393197507
97 636.857339117076 183.93151082648436 183.93151082648436
98 640.8834109095185 180.9584885760071 180.9584885760071
99 644.3324107506202 180.92009503704335 180.92009503704335


==> imgs/DTs/ref_10-3000_InvertedDoublePendulum-v4.csv <==
Generation Mean LowCI HighCI
0 118.02680774195929 6.310901985811118 6.310901985811118
1 126.68416517548455 6.0794987762222386 6.0794987762222386
2 135.8023990173398 15.430858899327871 15.430858899327871
3 136.67983787316194 14.945098902370736 14.945098902370736
4 138.92847731150107 14.296921310872788 14.296921310872788
5 141.3171075998973 13.84682639485712 13.84682639485712
6 143.61767693406347 13.798333307209381 13.798333307209381
7 146.7105918770991 13.092439745403354 13.092439745403354
8 147.54775167384125 13.014665723722459 13.014665723722459
9 148.8071104038558 12.793829833769442 12.793829833769442
10 151.34091336534544 12.305840770480891 12.305840770480891
11 151.98994083213566 12.109911314631631 12.109911314631631
12 154.935251831776 12.121094293536748 12.121094293536748
13 154.94739389390102 12.115372442892705 12.115372442892705
14 154.94739389390102 12.115372442892705 12.115372442892705
15 155.43147037429986 12.625927611105029 12.625927611105029
16 156.4809059324529 12.398558920400852 12.398558920400852
17 160.44485478552352 15.325841062741768 15.325841062741768
18 162.04806883425644 15.313833331915653 15.313833331915653
19 162.5144567968526 14.987980922609049 14.987980922609049
20 162.5144567968526 14.987980922609049 14.987980922609049
21 163.46047119016686 15.773848537946263 15.773848537946263
22 163.9518138686297 15.769720188989973 15.769720188989973
23 163.9518138686297 15.769720188989973 15.769720188989973
24 164.71104677521672 16.64719724755906 16.64719724755906
25 168.2273031948683 21.749390560803203 21.749390560803203
26 168.7003882551166 21.52369022733886 21.52369022733886
27 171.5239171582034 22.502195559854826 22.502195559854826
28 172.09034044023198 22.676455555646452 22.676455555646452
29 172.09034044023198 22.676455555646452 22.676455555646452
30 174.58324069871082 24.112723472941962 24.112723472941962
31 174.58324069871082 24.112723472941962 24.112723472941962
32 174.77743735264903 24.002889245469984 24.002889245469984
33 175.98248578422997 23.347849056997678 23.347849056997678
34 176.25285270435577 23.21460125030575 23.21460125030575
35 176.53975818642786 23.06716797514905 23.06716797514905
36 177.38049654734468 22.55193680529167 22.55193680529167
37 177.3877626482625 22.5474197588446 22.5474197588446
38 179.4496706001195 24.46570413631943 24.46570413631943
39 179.4496706001195 24.46570413631943 24.46570413631943
40 180.0045982871591 24.33063391172337 24.33063391172337
41 180.0045982871591 24.33063391172337 24.33063391172337
42 180.3540647663883 24.711895284906074 24.711895284906074
43 180.3540647663883 24.711895284906074 24.711895284906074
44 180.3540647663883 24.711895284906074 24.711895284906074
45 181.55812701658962 24.518291873986723 24.518291873986723
46 181.55812701658962 24.518291873986723 24.518291873986723
47 181.55812701658962 24.518291873986723 24.518291873986723
48 181.64765613786625 24.46056827491807 24.46056827491807
49 181.64765613786625 24.46056827491807 24.46056827491807
50 181.64765613786625 24.46056827491807 24.46056827491807
51 181.64765613786625 24.46056827491807 24.46056827491807
52 181.91653266113317 24.2948529982765 24.2948529982765
53 181.91653266113317 24.2948529982765 24.2948529982765
54 181.91653266113317 24.2948529982765 24.2948529982765
55 181.91653266113317 24.2948529982765 24.2948529982765
56 181.91653266113317 24.2948529982765 24.2948529982765
57 181.91653266113317 24.2948529982765 24.2948529982765
58 181.93361236092184 24.313681989982026 24.313681989982026
59 183.21322374118088 23.830362164649504 23.830362164649504
60 183.21322374118088 23.830362164649504 23.830362164649504
61 183.21322374118088 23.830362164649504 23.830362164649504
62 183.9671450545961 23.43341351299125 23.43341351299125
63 183.9671450545961 23.43341351299125 23.43341351299125
64 183.9671450545961 23.43341351299125 23.43341351299125
65 183.9671450545961 23.43341351299125 23.43341351299125
66 183.9671450545961 23.43341351299125 23.43341351299125
67 183.9671450545961 23.43341351299125 23.43341351299125
68 183.9671450545961 23.43341351299125 23.43341351299125
69 183.9671450545961 23.43341351299125 23.43341351299125
70 183.9671450545961 23.43341351299125 23.43341351299125
71 184.0540454767085 23.376837313530753 23.376837313530753
72 184.24960830402023 23.246816411018944 23.246816411018944
73 184.24960830402023 23.246816411018944 23.246816411018944
74 184.24960830402023 23.246816411018944 23.246816411018944
75 184.70714186760048 23.76665945878482 23.76665945878482
76 184.70714186760048 23.76665945878482 23.76665945878482
77 184.8736996740895 23.66273308337209 23.66273308337209
78 184.8736996740895 23.66273308337209 23.66273308337209
79 184.8736996740895 23.66273308337209 23.66273308337209
80 184.8736996740895 23.66273308337209 23.66273308337209
81 184.8736996740895 23.66273308337209 23.66273308337209
82 184.8736996740895 23.66273308337209 23.66273308337209
83 184.8736996740895 23.66273308337209 23.66273308337209
84 184.8736996740895 23.66273308337209 23.66273308337209
85 184.8736996740895 23.66273308337209 23.66273308337209
86 184.8736996740895 23.66273308337209 23.66273308337209
87 184.8736996740895 23.66273308337209 23.66273308337209
88 184.8736996740895 23.66273308337209 23.66273308337209
89 184.8736996740895 23.66273308337209 23.66273308337209
90 184.8736996740895 23.66273308337209 23.66273308337209
91 184.8736996740895 23.66273308337209 23.66273308337209
92 184.8736996740895 23.66273308337209 23.66273308337209
93 184.8736996740895 23.66273308337209 23.66273308337209
94 185.15914722396087 23.48313176331393 23.48313176331393
95 185.15914722396087 23.48313176331393 23.48313176331393
96 185.15914722396087 23.48313176331393 23.48313176331393
97 185.15914722396087 23.48313176331393 23.48313176331393
98 185.15914722396087 23.48313176331393 23.48313176331393
99 185.15914722396087 23.48313176331393 23.48313176331393


==> imgs/DTs/ref_10-3000_Reacher-v4.csv <==
Generation Mean LowCI HighCI
0 -10.764722891626567 0.4079773245512708 0.4079773245512708
1 -10.55446267227248 0.30873595250480274 0.30873595250480274
2 -10.412881444060629 0.35814746664463254 0.35814746664463254
3 -10.28518893932267 0.30056977765854553 0.30056977765854553
4 -10.184330018009085 0.3105426546372433 0.3105426546372433
5 -10.074498221155427 0.2565718538472495 0.2565718538472495
6 -10.007302747612382 0.25390614151571267 0.25390614151571267
7 -9.98501284700746 0.25665357676274353 0.25665357676274353
8 -9.928692633944115 0.2187643446471859 0.2187643446471859
9 -9.895325813801305 0.17584896717938625 0.17584896717938625
10 -9.859312902825923 0.19085816669538655 0.19085816669538655
11 -9.806674737579476 0.19013494467996064 0.19013494467996064
12 -9.806674737579476 0.19013494467996064 0.19013494467996064
13 -9.767901020433687 0.17276860955366355 0.17276860955366355
14 -9.760043197000789 0.16986100895091863 0.16986100895091863
15 -9.734066875603528 0.18310942943760608 0.18310942943760608
16 -9.727199693356322 0.18442121816135124 0.18442121816135124
17 -9.694535956741282 0.21584531337878146 0.21584531337878146
18 -9.694535956741282 0.21584531337878146 0.21584531337878146
19 -9.694535956741282 0.21584531337878146 0.21584531337878146
20 -9.660456262073094 0.21506117465629784 0.21506117465629784
21 -9.660456262073094 0.21506117465629784 0.21506117465629784
22 -9.641292939221074 0.19763401977325998 0.19763401977325998
23 -9.624001452360165 0.20608547407078995 0.20608547407078995
24 -9.624001452360165 0.20608547407078995 0.20608547407078995
25 -9.61409961296312 0.20713736331882418 0.20713736331882418
26 -9.61409961296312 0.20713736331882418 0.20713736331882418
27 -9.61409961296312 0.20713736331882418 0.20713736331882418
28 -9.61409961296312 0.20713736331882418 0.20713736331882418
29 -9.61409961296312 0.20713736331882418 0.20713736331882418
30 -9.61409961296312 0.20713736331882418 0.20713736331882418
31 -9.61409961296312 0.20713736331882418 0.20713736331882418
32 -9.61086222982019 0.20791719200314984 0.20791719200314984
33 -9.61086222982019 0.20791719200314984 0.20791719200314984
34 -9.61086222982019 0.20791719200314984 0.20791719200314984
35 -9.61086222982019 0.20791719200314984 0.20791719200314984
36 -9.61086222982019 0.20791719200314984 0.20791719200314984
37 -9.61086222982019 0.20791719200314984 0.20791719200314984
38 -9.61086222982019 0.20791719200314984 0.20791719200314984
39 -9.61086222982019 0.20791719200314984 0.20791719200314984
40 -9.61086222982019 0.20791719200314984 0.20791719200314984
41 -9.61086222982019 0.20791719200314984 0.20791719200314984
42 -9.607620649463598 0.20821227961370517 0.20821227961370517
43 -9.607620649463598 0.20821227961370517 0.20821227961370517
44 -9.607620649463598 0.20821227961370517 0.20821227961370517
45 -9.607620649463598 0.20821227961370517 0.20821227961370517
46 -9.598555969227807 0.20187366373386073 0.20187366373386073
47 -9.598555969227807 0.20187366373386073 0.20187366373386073
48 -9.567603518844617 0.19146910482224958 0.19146910482224958
49 -9.554296621838677 0.19591965395907304 0.19591965395907304
50 -9.554296621838677 0.19591965395907304 0.19591965395907304
51 -9.554296621838677 0.19591965395907304 0.19591965395907304
52 -9.554296621838677 0.19591965395907304 0.19591965395907304
53 -9.554296621838677 0.19591965395907304 0.19591965395907304
54 -9.554296621838677 0.19591965395907304 0.19591965395907304
55 -9.554296621838677 0.19591965395907304 0.19591965395907304
56 -9.554296621838677 0.19591965395907304 0.19591965395907304
57 -9.554296621838677 0.19591965395907304 0.19591965395907304
58 -9.54585325026787 0.1965234360854147 0.1965234360854147
59 -9.54585325026787 0.1965234360854147 0.1965234360854147
60 -9.54585325026787 0.1965234360854147 0.1965234360854147
61 -9.54585325026787 0.1965234360854147 0.1965234360854147
62 -9.54585325026787 0.1965234360854147 0.1965234360854147
63 -9.54585325026787 0.1965234360854147 0.1965234360854147
64 -9.543090903296877 0.19691161615567931 0.19691161615567931
65 -9.543090903296877 0.19691161615567931 0.19691161615567931
66 -9.539196701723393 0.19773752323692184 0.19773752323692184
67 -9.539196701723393 0.19773752323692184 0.19773752323692184
68 -9.539196701723393 0.19773752323692184 0.19773752323692184
69 -9.539196701723393 0.19773752323692184 0.19773752323692184
70 -9.539196701723393 0.19773752323692184 0.19773752323692184
71 -9.539196701723393 0.19773752323692184 0.19773752323692184
72 -9.535478579659344 0.19828405876811864 0.19828405876811864
73 -9.535478579659344 0.19828405876811864 0.19828405876811864
74 -9.535478579659344 0.19828405876811864 0.19828405876811864
75 -9.535478579659344 0.19828405876811864 0.19828405876811864
76 -9.535478579659344 0.19828405876811864 0.19828405876811864
77 -9.535478579659344 0.19828405876811864 0.19828405876811864
78 -9.526131012946772 0.20313714424472853 0.20313714424472853
79 -9.526131012946772 0.20313714424472853 0.20313714424472853
80 -9.526131012946772 0.20313714424472853 0.20313714424472853
81 -9.526131012946772 0.20313714424472853 0.20313714424472853
82 -9.526131012946772 0.20313714424472853 0.20313714424472853
83 -9.519053439626536 0.1917852784106717 0.1917852784106717
84 -9.519053439626536 0.1917852784106717 0.1917852784106717
85 -9.519053439626536 0.1917852784106717 0.1917852784106717
86 -9.519053439626536 0.1917852784106717 0.1917852784106717
87 -9.519053439626536 0.1917852784106717 0.1917852784106717
88 -9.519053439626536 0.1917852784106717 0.1917852784106717
89 -9.519053439626536 0.1917852784106717 0.1917852784106717
90 -9.493846321100166 0.2093294252124114 0.2093294252124114
91 -9.493846321100166 0.2093294252124114 0.2093294252124114
92 -9.493846321100166 0.2093294252124114 0.2093294252124114
93 -9.493846321100166 0.2093294252124114 0.2093294252124114
94 -9.493846321100166 0.2093294252124114 0.2093294252124114
95 -9.482522146976251 0.20107784292445008 0.20107784292445008
96 -9.482522146976251 0.20107784292445008 0.20107784292445008
97 -9.482522146976251 0.20107784292445008 0.20107784292445008
98 -9.482522146976251 0.20107784292445008 0.20107784292445008
99 -9.482522146976251 0.20107784292445008 0.20107784292445008


==> imgs/DTs/ref_10-3000_Walker2d-v3.csv <==
Generation Mean LowCI HighCI
0 338.31727548708267 17.866747739830156 17.866747739830156
1 371.347151651305 41.670347763128255 41.670347763128255
2 388.62874763079805 37.70320377958739 37.70320377958739
3 397.66468264369723 36.52284372640431 36.52284372640431
4 408.76969306094946 32.7859416009644 32.7859416009644
5 410.25806940762595 32.268787083600216 32.268787083600216
6 416.43578213096623 31.847901352738845 31.847901352738845
7 416.43578213096623 31.847901352738845 31.847901352738845
8 443.02055147969423 40.55270452527342 40.55270452527342
9 443.1558641303112 40.45980629339781 40.45980629339781
10 443.1558641303112 40.45980629339781 40.45980629339781
11 445.22961200838165 39.932220693135584 39.932220693135584
12 446.842219846822 41.86610243090565 41.86610243090565
13 448.5653502007751 40.99861832961604 40.99861832961604
14 452.97162248160566 39.244645223291734 39.244645223291734
15 453.69938043222544 38.86310841940178 38.86310841940178
16 458.69563125578213 39.534200093008955 39.534200093008955
17 458.69563125578213 39.534200093008955 39.534200093008955
18 458.8470910580283 39.57413132493655 39.57413132493655
19 509.6616524914215 95.84984081827467 95.84984081827467
20 509.9126513136757 95.7818426679528 95.7818426679528
21 519.672211868878 92.58932661132012 92.58932661132012
22 562.8948613164068 122.40320488099938 122.40320488099938
23 563.5366552230573 122.23467797739109 122.23467797739109
24 568.0030996278524 119.67918985408194 119.67918985408194
25 587.3235505600967 117.43010553452329 117.43010553452329
26 587.3235505600967 117.43010553452329 117.43010553452329
27 589.7553699211306 117.3457988788439 117.3457988788439
28 589.7553699211306 117.3457988788439 117.3457988788439
29 590.3224158236786 118.09176661933888 118.09176661933888
30 590.3224158236786 118.09176661933888 118.09176661933888
31 606.9415766592044 122.73203326276654 122.73203326276654
32 606.9415766592044 122.73203326276654 122.73203326276654
33 616.3047087374778 117.90293067191341 117.90293067191341
34 621.2935045651384 118.05333168939477 118.05333168939477
35 621.2935045651384 118.05333168939477 118.05333168939477
36 630.8135126435755 116.01056829491814 116.01056829491814
37 637.4058952091527 124.29219289239836 124.29219289239836
38 637.4058952091527 124.29219289239836 124.29219289239836
39 645.9619943106338 120.97658311899619 120.97658311899619
40 645.9619943106338 120.97658311899619 120.97658311899619
41 646.0042230183142 121.0327837240232 121.0327837240232
42 646.0042230183142 121.0327837240232 121.0327837240232
43 646.0042230183142 121.0327837240232 121.0327837240232
44 663.573501645541 134.17591168357743 134.17591168357743
45 663.573501645541 134.17591168357743 134.17591168357743
46 663.6616511792174 134.2763816194395 134.2763816194395
47 690.203297699442 138.40093110312137 138.40093110312137
48 690.203297699442 138.40093110312137 138.40093110312137
49 690.203297699442 138.40093110312137 138.40093110312137
50 690.8381309858069 138.3641945535133 138.3641945535133
51 690.8381309858069 138.3641945535133 138.3641945535133
52 690.8381309858069 138.3641945535133 138.3641945535133
53 694.9886085681267 137.62537292094643 137.62537292094643
54 694.9886085681267 137.62537292094643 137.62537292094643
55 694.9886085681267 137.62537292094643 137.62537292094643
56 699.413580411566 136.81496234111987 136.81496234111987
57 703.9790767720064 134.67866649434274 134.67866649434274
58 704.1239928247957 134.84683963343343 134.84683963343343
59 704.1239928247957 134.84683963343343 134.84683963343343
60 704.1239928247957 134.84683963343343 134.84683963343343
61 704.1327488251211 134.85554061967088 134.85554061967088
62 704.1327488251211 134.85554061967088 134.85554061967088
63 704.1327488251211 134.85554061967088 134.85554061967088
64 704.6631330864791 135.38605724817998 135.38605724817998
65 710.1555576208654 130.64502742997425 130.64502742997425
66 710.1555576208654 130.64502742997425 130.64502742997425
67 710.1555576208654 130.64502742997425 130.64502742997425
68 715.8645261857642 130.48627500580864 130.48627500580864
69 715.8645261857642 130.48627500580864 130.48627500580864
70 715.8645261857642 130.48627500580864 130.48627500580864
71 715.8645261857642 130.48627500580864 130.48627500580864
72 716.0549399221496 130.70722169966135 130.70722169966135
73 720.5776595330788 128.97076888031253 128.97076888031253
74 720.5776595330788 128.97076888031253 128.97076888031253
75 756.9298764618709 120.0791015938364 120.0791015938364
76 756.9298764618709 120.0791015938364 120.0791015938364
77 756.9298764618709 120.0791015938364 120.0791015938364
78 761.031933047736 120.00501754248411 120.00501754248411
79 761.031933047736 120.00501754248411 120.00501754248411
80 761.031933047736 120.00501754248411 120.00501754248411
81 761.031933047736 120.00501754248411 120.00501754248411
82 761.031933047736 120.00501754248411 120.00501754248411
83 761.031933047736 120.00501754248411 120.00501754248411
84 761.031933047736 120.00501754248411 120.00501754248411
85 761.031933047736 120.00501754248411 120.00501754248411
86 761.031933047736 120.00501754248411 120.00501754248411
87 761.031933047736 120.00501754248411 120.00501754248411
88 773.1853674093321 126.91330673853707 126.91330673853707
89 778.8026690884974 125.18931518366348 125.18931518366348
90 778.8026690884974 125.18931518366348 125.18931518366348
91 778.8026690884974 125.18931518366348 125.18931518366348
92 778.8026690884974 125.18931518366348 125.18931518366348
93 778.8635096062429 125.23851438474743 125.23851438474743
94 780.4528751155469 125.25782342474268 125.25782342474268
95 780.4528751155469 125.25782342474268 125.25782342474268
96 780.4528751155469 125.25782342474268 125.25782342474268
97 780.4528751155469 125.25782342474268 125.25782342474268
98 780.4528751155469 125.25782342474268 125.25782342474268
99 787.4910814605444 126.3729521457227 126.3729521457227


==> imgs/DTs/ref_16-0_Hopper-v3.csv <==
Generation Mean LowCI HighCI
0 196.73664075746632 8.265739465030487 8.265739465030487
1 202.86969285413258 11.95022540739194 11.95022540739194
2 211.66617060527855 10.793244939450325 10.793244939450325
3 211.70396565335687 10.781065785453954 10.781065785453954
4 213.83952198428642 12.63931412839535 12.63931412839535
5 220.6864284745872 15.237734824042976 15.237734824042976
6 220.81279001732815 15.178475871773697 15.178475871773697
7 222.4312282471216 13.802339709218378 13.802339709218378
8 225.92424577821603 14.439757057261422 14.439757057261422
9 230.34975700791315 14.488153692598372 14.488153692598372
10 235.4058071672207 11.140183355084837 11.140183355084837
11 235.4058071672207 11.140183355084837 11.140183355084837
12 235.64504646576506 11.247682322189346 11.247682322189346
13 235.64504646576506 11.247682322189346 11.247682322189346
14 235.64504646576506 11.247682322189346 11.247682322189346
15 235.64504646576506 11.247682322189346 11.247682322189346
16 236.73203241135752 10.91085414719651 10.91085414719651
17 238.64264376242073 11.987584682699337 11.987584682699337
18 238.64264376242073 11.987584682699337 11.987584682699337
19 238.64264376242073 11.987584682699337 11.987584682699337
20 239.25962081292664 11.650008353543319 11.650008353543319
21 240.08294868194835 10.477580149297632 10.477580149297632
22 240.08294868194835 10.477580149297632 10.477580149297632
23 242.10030001935928 10.23702536888631 10.23702536888631
24 244.84933506864917 12.617875566454934 12.617875566454934
25 244.84933506864917 12.617875566454934 12.617875566454934
26 244.84933506864917 12.617875566454934 12.617875566454934
27 246.2721454915311 12.279334429303631 12.279334429303631
28 248.71039994897131 13.243220247040819 13.243220247040819
29 248.71039994897131 13.243220247040819 13.243220247040819
30 254.99440835587274 13.1010991168235 13.1010991168235
31 254.99440835587274 13.1010991168235 13.1010991168235
32 254.99440835587274 13.1010991168235 13.1010991168235
33 256.27208386324634 11.343851705491725 11.343851705491725
34 256.27208386324634 11.343851705491725 11.343851705491725
35 256.27208386324634 11.343851705491725 11.343851705491725
36 256.27208386324634 11.343851705491725 11.343851705491725
37 256.27208386324634 11.343851705491725 11.343851705491725
38 256.27208386324634 11.343851705491725 11.343851705491725
39 256.27208386324634 11.343851705491725 11.343851705491725
40 256.27208386324634 11.343851705491725 11.343851705491725
41 256.661267524745 11.721042455791178 11.721042455791178
42 256.661267524745 11.721042455791178 11.721042455791178
43 256.661267524745 11.721042455791178 11.721042455791178
44 256.661267524745 11.721042455791178 11.721042455791178
45 259.6085548215449 11.832225426851837 11.832225426851837
46 259.6085548215449 11.832225426851837 11.832225426851837
47 259.6085548215449 11.832225426851837 11.832225426851837
48 265.0340078452283 14.451894485095577 14.451894485095577
49 267.17462412101105 15.3129853957093 15.3129853957093
50 267.17462412101105 15.3129853957093 15.3129853957093
51 320.35215543154106 118.75577517652016 118.75577517652016
52 320.35215543154106 118.75577517652016 118.75577517652016
53 321.0620531302347 118.51732172743006 118.51732172743006
54 322.43199087011146 118.10729616429707 118.10729616429707
55 322.43199087011146 118.10729616429707 118.10729616429707
56 322.43199087011146 118.10729616429707 118.10729616429707
57 322.43199087011146 118.10729616429707 118.10729616429707
58 322.43199087011146 118.10729616429707 118.10729616429707
59 322.43199087011146 118.10729616429707 118.10729616429707
60 322.5302960552157 118.06962668274838 118.06962668274838
61 322.5302960552157 118.06962668274838 118.06962668274838
62 329.65338331314143 117.0192968989399 117.0192968989399
63 329.65338331314143 117.0192968989399 117.0192968989399
64 335.0115482288288 116.08023756328015 116.08023756328015
65 335.0115482288288 116.08023756328015 116.08023756328015
66 335.75130855411305 115.91183585371526 115.91183585371526
67 336.27594074069384 115.77153329937113 115.77153329937113
68 336.27594074069384 115.77153329937113 115.77153329937113
69 337.79443611745853 115.26147949892892 115.26147949892892
70 337.79443611745853 115.26147949892892 115.26147949892892
71 350.7794434163045 115.7981861703762 115.7981861703762
72 350.7794434163045 115.7981861703762 115.7981861703762
73 350.7794434163045 115.7981861703762 115.7981861703762
74 350.7794434163045 115.7981861703762 115.7981861703762
75 351.07751877733847 115.68998392084929 115.68998392084929
76 351.07751877733847 115.68998392084929 115.68998392084929
77 351.07751877733847 115.68998392084929 115.68998392084929
78 351.07751877733847 115.68998392084929 115.68998392084929
79 351.07751877733847 115.68998392084929 115.68998392084929
80 351.07751877733847 115.68998392084929 115.68998392084929
81 351.07751877733847 115.68998392084929 115.68998392084929
82 365.3801247763456 115.05009273599268 115.05009273599268
83 365.3801247763456 115.05009273599268 115.05009273599268
84 365.3801247763456 115.05009273599268 115.05009273599268
85 365.3801247763456 115.05009273599268 115.05009273599268
86 367.85602742409765 114.11014056203366 114.11014056203366
87 367.85602742409765 114.11014056203366 114.11014056203366
88 368.7101334886264 113.66479593702121 113.66479593702121
89 368.7101334886264 113.66479593702121 113.66479593702121
90 368.7101334886264 113.66479593702121 113.66479593702121
91 397.9215924315614 133.7218081691337 133.7218081691337
92 397.9215924315614 133.7218081691337 133.7218081691337
93 397.9215924315614 133.7218081691337 133.7218081691337
94 397.9215924315614 133.7218081691337 133.7218081691337
95 397.9215924315614 133.7218081691337 133.7218081691337
96 397.9215924315614 133.7218081691337 133.7218081691337
97 397.9215924315614 133.7218081691337 133.7218081691337
98 397.9215924315614 133.7218081691337 133.7218081691337
99 397.9215924315614 133.7218081691337 133.7218081691337


==> imgs/DTs/ref_16-0_InvertedDoublePendulum-v4.csv <==
Generation Mean LowCI HighCI
0 127.30571524078266 8.545864582697654 8.545864582697654
1 128.88891333092516 8.084741394870203 8.084741394870203
2 134.02226058476677 9.781790938842624 9.781790938842624
3 137.33631811150116 8.809859847377904 8.809859847377904
4 137.7032708864969 8.66357971372179 8.66357971372179
5 140.16779984850635 7.892506446942261 7.892506446942261
6 143.84790038988803 8.279567743769082 8.279567743769082
7 144.56080057715508 8.148392431757644 8.148392431757644
8 147.63370877822365 7.92333092006102 7.92333092006102
9 147.63370877822365 7.92333092006102 7.92333092006102
10 147.63370877822365 7.92333092006102 7.92333092006102
11 148.87929431628297 7.506345052304469 7.506345052304469
12 152.09442265629576 6.640148632867462 6.640148632867462
13 154.82821291843555 7.518658072885323 7.518658072885323
14 159.38085254651403 9.801889141549191 9.801889141549191
15 159.86159004539317 10.013109791547754 10.013109791547754
16 163.92338244072738 12.80037879572724 12.80037879572724
17 165.40074994167966 13.731729198281835 13.731729198281835
18 165.87119915744864 13.747171023143745 13.747171023143745
19 169.53248152815945 15.415034083581626 15.415034083581626
20 169.7961348529568 15.55238298308477 15.55238298308477
21 173.8542829466797 18.619554646267257 18.619554646267257
22 173.93338456321484 18.588783730192773 18.588783730192773
23 177.46060082849596 22.43574829039972 22.43574829039972
24 180.0996044426708 20.55301322627763 20.55301322627763
25 181.0487974010754 20.02790061154393 20.02790061154393
26 183.59256683509938 20.907010779348436 20.907010779348436
27 187.06770893824842 22.477122895046758 22.477122895046758
28 187.71559108183303 22.60280955833086 22.60280955833086
29 187.71559108183303 22.60280955833086 22.60280955833086
30 188.25837293881006 22.323270263194672 22.323270263194672
31 189.0826812111448 22.13825650705304 22.13825650705304
32 189.52658470951687 21.826587749006702 21.826587749006702
33 189.52658470951687 21.826587749006702 21.826587749006702
34 189.77913960203435 21.72934974033251 21.72934974033251
35 191.31301295821748 21.032837123238753 21.032837123238753
36 192.09030164995437 20.52123928731262 20.52123928731262
37 192.09030164995437 20.52123928731262 20.52123928731262
38 192.09030164995437 20.52123928731262 20.52123928731262
39 192.09030164995437 20.52123928731262 20.52123928731262
40 195.2025520148182 18.638976598576683 18.638976598576683
41 195.2025520148182 18.638976598576683 18.638976598576683
42 195.2025520148182 18.638976598576683 18.638976598576683
43 195.71096069120807 18.625307624830704 18.625307624830704
44 196.30713885824497 18.75143550640998 18.75143550640998
45 196.30713885824497 18.75143550640998 18.75143550640998
46 196.30713885824497 18.75143550640998 18.75143550640998
47 196.30713885824497 18.75143550640998 18.75143550640998
48 196.71262320956205 18.569818191732242 18.569818191732242
49 196.71262320956205 18.569818191732242 18.569818191732242
50 197.16603893928146 18.24365723588304 18.24365723588304
51 197.49952081231984 18.03108438299866 18.03108438299866
52 199.20239368493623 19.000723229674197 19.000723229674197
53 203.39891224626606 24.392000938771236 24.392000938771236
54 203.6864992014941 24.32641582958769 24.32641582958769
55 203.6864992014941 24.32641582958769 24.32641582958769
56 205.33447223363973 23.620656964318187 23.620656964318187
57 205.50808595277903 23.759602560046158 23.759602560046158
58 205.50808595277903 23.759602560046158 23.759602560046158
59 205.62922915539122 23.758217110519908 23.758217110519908
60 205.62922915539122 23.758217110519908 23.758217110519908
61 205.62922915539122 23.758217110519908 23.758217110519908
62 206.4563787263697 25.162625994567975 25.162625994567975
63 206.94703758531227 24.853237903366843 24.853237903366843
64 206.94703758531227 24.853237903366843 24.853237903366843
65 206.94703758531227 24.853237903366843 24.853237903366843
66 206.94703758531227 24.853237903366843 24.853237903366843
67 206.94703758531227 24.853237903366843 24.853237903366843
68 206.94703758531227 24.853237903366843 24.853237903366843
69 207.1732752863595 24.851823873287415 24.851823873287415
70 207.1732752863595 24.851823873287415 24.851823873287415
71 208.39404649222098 24.243933286656716 24.243933286656716
72 208.39404649222098 24.243933286656716 24.243933286656716
73 208.39404649222098 24.243933286656716 24.243933286656716
74 208.39404649222098 24.243933286656716 24.243933286656716
75 208.39404649222098 24.243933286656716 24.243933286656716
76 208.39404649222098 24.243933286656716 24.243933286656716
77 208.39404649222098 24.243933286656716 24.243933286656716
78 208.39404649222098 24.243933286656716 24.243933286656716
79 208.39404649222098 24.243933286656716 24.243933286656716
80 208.39404649222098 24.243933286656716 24.243933286656716
81 208.39404649222098 24.243933286656716 24.243933286656716
82 208.39404649222098 24.243933286656716 24.243933286656716
83 208.66792227336532 24.396505370500133 24.396505370500133
84 208.66792227336532 24.396505370500133 24.396505370500133
85 208.66792227336532 24.396505370500133 24.396505370500133
86 208.66792227336532 24.396505370500133 24.396505370500133
87 211.35085582407456 23.743309872505012 23.743309872505012
88 211.35085582407456 23.743309872505012 23.743309872505012
89 211.35085582407456 23.743309872505012 23.743309872505012
90 211.35085582407456 23.743309872505012 23.743309872505012
91 211.35085582407456 23.743309872505012 23.743309872505012
92 211.35565188288115 23.75158731891115 23.75158731891115
93 211.35565188288115 23.75158731891115 23.75158731891115
94 211.35565188288115 23.75158731891115 23.75158731891115
95 211.76293858407456 23.601305100967753 23.601305100967753
96 211.76293858407456 23.601305100967753 23.601305100967753
97 211.76293858407456 23.601305100967753 23.601305100967753
98 211.76293858407456 23.601305100967753 23.601305100967753
99 211.76293858407456 23.601305100967753 23.601305100967753


==> imgs/DTs/ref_16-0_Reacher-v4.csv <==
Generation Mean LowCI HighCI
0 -21.89500366942509 0.4210054801054521 0.4210054801054521
1 -21.25172895971952 0.373794355587103 0.373794355587103
2 -21.170244326487314 0.3726530341563348 0.3726530341563348
3 -21.114759730969602 0.4023350025770731 0.4023350025770731
4 -20.459875669216416 0.4642897983257736 0.4642897983257736
5 -20.45592102035622 0.4613414064916206 0.4613414064916206
6 -20.427817341351517 0.45985539759358013 0.45985539759358013
7 -20.306223902959168 0.3858682870658177 0.3858682870658177
8 -20.235636056823797 0.3597211263641094 0.3597211263641094
9 -20.104619577889643 0.28271662965584693 0.28271662965584693
10 -20.080354914579964 0.28633671088726287 0.28633671088726287
11 -20.080354914579964 0.28633671088726287 0.28633671088726287
12 -20.03807698817377 0.27213884958956497 0.27213884958956497
13 -20.014916381320287 0.27601597469225486 0.27601597469225486
14 -20.014916381320287 0.27601597469225486 0.27601597469225486
15 -19.930587085510453 0.27745335023884893 0.27745335023884893
16 -19.883365325030454 0.2788244163941449 0.2788244163941449
17 -19.883365325030454 0.2788244163941449 0.2788244163941449
18 -19.814990989862853 0.31120773882894825 0.31120773882894825
19 -19.77282145718608 0.3231737822390717 0.3231737822390717
20 -19.77282145718608 0.3231737822390717 0.3231737822390717
21 -19.77282145718608 0.3231737822390717 0.3231737822390717
22 -19.77282145718608 0.3231737822390717 0.3231737822390717
23 -19.77282145718608 0.3231737822390717 0.3231737822390717
24 -19.711416467158934 0.3584968207358825 0.3584968207358825
25 -19.711416467158934 0.3584968207358825 0.3584968207358825
26 -19.711416467158934 0.3584968207358825 0.3584968207358825
27 -19.711416467158934 0.3584968207358825 0.3584968207358825
28 -19.648107671841604 0.3947797339641088 0.3947797339641088
29 -19.5307820567728 0.44288783328699766 0.44288783328699766
30 -19.5307820567728 0.44288783328699766 0.44288783328699766
31 -19.5307820567728 0.44288783328699766 0.44288783328699766
32 -19.5307820567728 0.44288783328699766 0.44288783328699766
33 -19.5307820567728 0.44288783328699766 0.44288783328699766
34 -19.4858934840387 0.41030437363863587 0.41030437363863587
35 -19.4858934840387 0.41030437363863587 0.41030437363863587
36 -19.4858934840387 0.41030437363863587 0.41030437363863587
37 -19.4858934840387 0.41030437363863587 0.41030437363863587
38 -19.48583547014682 0.41027415236752934 0.41027415236752934
39 -19.480797133810047 0.4077753836027516 0.4077753836027516
40 -19.417732268531957 0.34464953479543364 0.34464953479543364
41 -19.417732268531957 0.34464953479543364 0.34464953479543364
42 -19.417732268531957 0.34464953479543364 0.34464953479543364
43 -19.35247156167287 0.4018428611299479 0.4018428611299479
44 -19.322215723009418 0.38739868962197077 0.38739868962197077
45 -19.322215723009418 0.38739868962197077 0.38739868962197077
46 -19.322215723009418 0.38739868962197077 0.38739868962197077
47 -19.322215723009418 0.38739868962197077 0.38739868962197077
48 -19.309836507471175 0.38720665747549105 0.38720665747549105
49 -19.309836507471175 0.38720665747549105 0.38720665747549105
50 -19.309836507471175 0.38720665747549105 0.38720665747549105
51 -19.309836507471175 0.38720665747549105 0.38720665747549105
52 -19.309836507471175 0.38720665747549105 0.38720665747549105
53 -19.14642586991811 0.39271466214788125 0.39271466214788125
54 -19.14642586991811 0.39271466214788125 0.39271466214788125
55 -19.01780292478997 0.5040137347108694 0.5040137347108694
56 -19.01780292478997 0.5040137347108694 0.5040137347108694
57 -18.945344515241892 0.5128796000249424 0.5128796000249424
58 -18.945344515241892 0.5128796000249424 0.5128796000249424
59 -18.945344515241892 0.5128796000249424 0.5128796000249424
60 -18.945344515241892 0.5128796000249424 0.5128796000249424
61 -18.945344515241892 0.5128796000249424 0.5128796000249424
62 -18.945344515241892 0.5128796000249424 0.5128796000249424
63 -18.945344515241892 0.5128796000249424 0.5128796000249424
64 -18.945344515241892 0.5128796000249424 0.5128796000249424
65 -18.945344515241892 0.5128796000249424 0.5128796000249424
66 -18.94138573149204 0.5106044244295226 0.5106044244295226
67 -18.94138573149204 0.5106044244295226 0.5106044244295226
68 -18.94138573149204 0.5106044244295226 0.5106044244295226
69 -18.94138573149204 0.5106044244295226 0.5106044244295226
70 -18.94138573149204 0.5106044244295226 0.5106044244295226
71 -18.94138573149204 0.5106044244295226 0.5106044244295226
72 -18.94138573149204 0.5106044244295226 0.5106044244295226
73 -18.94138573149204 0.5106044244295226 0.5106044244295226
74 -18.94138573149204 0.5106044244295226 0.5106044244295226
75 -18.94138573149204 0.5106044244295226 0.5106044244295226
76 -18.94138573149204 0.5106044244295226 0.5106044244295226
77 -18.94138573149204 0.5106044244295226 0.5106044244295226
78 -18.94138573149204 0.5106044244295226 0.5106044244295226
79 -18.94138573149204 0.5106044244295226 0.5106044244295226
80 -18.94138573149204 0.5106044244295226 0.5106044244295226
81 -18.94138573149204 0.5106044244295226 0.5106044244295226
82 -18.94138573149204 0.5106044244295226 0.5106044244295226
83 -18.94138573149204 0.5106044244295226 0.5106044244295226
84 -18.94138573149204 0.5106044244295226 0.5106044244295226
85 -18.94138573149204 0.5106044244295226 0.5106044244295226
86 -18.94138573149204 0.5106044244295226 0.5106044244295226
87 -18.862457703229005 0.4620027197914249 0.4620027197914249
88 -18.836686623290113 0.47085252656032783 0.47085252656032783
89 -18.799697081542835 0.48966533255016803 0.48966533255016803
90 -18.799697081542835 0.48966533255016803 0.48966533255016803
91 -18.799697081542835 0.48966533255016803 0.48966533255016803
92 -18.799697081542835 0.48966533255016803 0.48966533255016803
93 -18.799697081542835 0.48966533255016803 0.48966533255016803
94 -18.799697081542835 0.48966533255016803 0.48966533255016803
95 -18.745142537853162 0.4887747341326913 0.4887747341326913
96 -18.745142537853162 0.4887747341326913 0.4887747341326913
97 -18.745142537853162 0.4887747341326913 0.4887747341326913
98 -18.745142537853162 0.4887747341326913 0.4887747341326913
99 -18.745142537853162 0.4887747341326913 0.4887747341326913


==> imgs/DTs/ref_16-0_Walker2d-v3.csv <==
Generation Mean LowCI HighCI
0 281.37904626005104 20.684634028855655 20.684634028855655
1 293.04124862041004 16.60172769342716 16.60172769342716
2 294.8256945694236 16.116485436946967 16.116485436946967
3 295.54231795708654 16.370566029193988 16.370566029193988
4 299.55319657253847 16.10704226572577 16.10704226572577
5 300.1394542898728 15.31133648637329 15.31133648637329
6 308.8322775057765 10.104594140898373 10.104594140898373
7 308.8322775057765 10.104594140898373 10.104594140898373
8 314.0492250374619 8.470556800697679 8.470556800697679
9 314.0492250374619 8.470556800697679 8.470556800697679
10 318.5091930235008 8.671876809374247 8.671876809374247
11 318.9947019411899 8.442559075995474 8.442559075995474
12 320.3435476521549 9.5009662076764 9.5009662076764
13 321.17383581252966 9.860424819913982 9.860424819913982
14 323.3196460596913 10.214832408352693 10.214832408352693
15 323.3869184591664 10.20111206988067 10.20111206988067
16 325.37783910249277 9.54962000043841 9.54962000043841
17 327.612252861691 6.846169283586124 6.846169283586124
18 327.612252861691 6.846169283586124 6.846169283586124
19 327.612252861691 6.846169283586124 6.846169283586124
20 327.69836528729184 6.847948561126578 6.847948561126578
21 329.0907139724574 5.672919070747937 5.672919070747937
22 329.0907139724574 5.672919070747937 5.672919070747937
23 329.2018309385459 5.67100045644327 5.67100045644327
24 329.8958502434442 5.807233936732575 5.807233936732575
25 331.0254715187052 5.3702603523796455 5.3702603523796455
26 331.5388772212462 4.885383565615348 4.885383565615348
27 331.5388772212462 4.885383565615348 4.885383565615348
28 331.5388772212462 4.885383565615348 4.885383565615348
29 332.2534440467231 4.213196509886957 4.213196509886957
30 332.25798739632233 4.21179619700986 4.21179619700986
31 332.25798739632233 4.21179619700986 4.21179619700986
32 332.25798739632233 4.21179619700986 4.21179619700986
33 332.25798739632233 4.21179619700986 4.21179619700986
34 338.1218198177549 10.944127421046373 10.944127421046373
35 338.1218198177549 10.944127421046373 10.944127421046373
36 338.1218198177549 10.944127421046373 10.944127421046373
37 338.1218198177549 10.944127421046373 10.944127421046373
38 339.8972670247639 10.656691285227055 10.656691285227055
39 339.8972670247639 10.656691285227055 10.656691285227055
40 340.80780029221336 10.399972301523592 10.399972301523592
41 340.80780029221336 10.399972301523592 10.399972301523592
42 340.80780029221336 10.399972301523592 10.399972301523592
43 342.10189635587653 9.707304004675843 9.707304004675843
44 342.10189635587653 9.707304004675843 9.707304004675843
45 342.10189635587653 9.707304004675843 9.707304004675843
46 342.68600702436663 9.683667193709123 9.683667193709123
47 342.68600702436663 9.683667193709123 9.683667193709123
48 342.68600702436663 9.683667193709123 9.683667193709123
49 342.68600702436663 9.683667193709123 9.683667193709123
50 342.68600702436663 9.683667193709123 9.683667193709123
51 342.68600702436663 9.683667193709123 9.683667193709123
52 342.68600702436663 9.683667193709123 9.683667193709123
53 343.8776510184683 9.817661018899981 9.817661018899981
54 343.8776510184683 9.817661018899981 9.817661018899981
55 343.8776510184683 9.817661018899981 9.817661018899981
56 343.8776510184683 9.817661018899981 9.817661018899981
57 343.8776510184683 9.817661018899981 9.817661018899981
58 346.001770465159 9.49765972874078 9.49765972874078
59 346.001770465159 9.49765972874078 9.49765972874078
60 346.001770465159 9.49765972874078 9.49765972874078
61 346.001770465159 9.49765972874078 9.49765972874078
62 346.001770465159 9.49765972874078 9.49765972874078
63 346.808064134112 9.8902710018998 9.8902710018998
64 346.808064134112 9.8902710018998 9.8902710018998
65 347.8494284692077 9.847014474024762 9.847014474024762
66 347.8494284692077 9.847014474024762 9.847014474024762
67 347.8494284692077 9.847014474024762 9.847014474024762
68 347.8494284692077 9.847014474024762 9.847014474024762
69 347.8494284692077 9.847014474024762 9.847014474024762
70 347.8494284692077 9.847014474024762 9.847014474024762
71 347.8494284692077 9.847014474024762 9.847014474024762
72 347.8494284692077 9.847014474024762 9.847014474024762
73 347.8494284692077 9.847014474024762 9.847014474024762
74 347.8494284692077 9.847014474024762 9.847014474024762
75 347.8494284692077 9.847014474024762 9.847014474024762
76 347.8494284692077 9.847014474024762 9.847014474024762
77 347.8494284692077 9.847014474024762 9.847014474024762
78 347.8494284692077 9.847014474024762 9.847014474024762
79 347.8494284692077 9.847014474024762 9.847014474024762
80 348.0233810719727 9.716149227017091 9.716149227017091
81 348.0233810719727 9.716149227017091 9.716149227017091
82 348.0233810719727 9.716149227017091 9.716149227017091
83 348.0233810719727 9.716149227017091 9.716149227017091
84 348.0233810719727 9.716149227017091 9.716149227017091
85 348.0233810719727 9.716149227017091 9.716149227017091
86 348.0233810719727 9.716149227017091 9.716149227017091
87 348.0233810719727 9.716149227017091 9.716149227017091
88 348.0233810719727 9.716149227017091 9.716149227017091
89 349.2651044323422 9.145036153510766 9.145036153510766
90 349.2651044323422 9.145036153510766 9.145036153510766
91 349.2651044323422 9.145036153510766 9.145036153510766
92 349.2651044323422 9.145036153510766 9.145036153510766
93 349.2651044323422 9.145036153510766 9.145036153510766
94 349.2651044323422 9.145036153510766 9.145036153510766
95 349.2651044323422 9.145036153510766 9.145036153510766
96 349.2651044323422 9.145036153510766 9.145036153510766
97 349.2651044323422 9.145036153510766 9.145036153510766
98 349.2651044323422 9.145036153510766 9.145036153510766
99 349.2651044323422 9.145036153510766 9.145036153510766


==> imgs/DTs/ref_5-1000_Hopper-v3.csv <==
Generation Mean LowCI HighCI
0 247.09761939616254 19.704939087141337 19.704939087141337
1 259.3008697871049 17.111336068960302 17.111336068960302
2 272.833323846521 14.084176196628542 14.084176196628542
3 277.6335349840514 15.533234970167229 15.533234970167229
4 285.4721571865795 20.54923255669258 20.54923255669258
5 311.426318689251 62.15050277954347 62.15050277954347
6 316.9657354132146 61.077866289812896 61.077866289812896
7 326.333576129437 59.07549553577846 59.07549553577846
8 330.8683628613053 57.296348242727134 57.296348242727134
9 330.8683628613053 57.296348242727134 57.296348242727134
10 331.4831745465211 57.022676110438795 57.022676110438795
11 338.20665381194624 56.086493663402884 56.086493663402884
12 338.20665381194624 56.086493663402884 56.086493663402884
13 338.20665381194624 56.086493663402884 56.086493663402884
14 340.3647907535602 55.629178615867716 55.629178615867716
15 353.6297125323328 52.86062020077869 52.86062020077869
16 363.68487575539837 51.75087598107252 51.75087598107252
17 406.91705971850365 77.74749278558532 77.74749278558532
18 406.91705971850365 77.74749278558532 77.74749278558532
19 406.91705971850365 77.74749278558532 77.74749278558532
20 406.91705971850365 77.74749278558532 77.74749278558532
21 406.91705971850365 77.74749278558532 77.74749278558532
22 406.91705971850365 77.74749278558532 77.74749278558532
23 406.91705971850365 77.74749278558532 77.74749278558532
24 406.91705971850365 77.74749278558532 77.74749278558532
25 406.91705971850365 77.74749278558532 77.74749278558532
26 412.777811789679 76.20978412762928 76.20978412762928
27 457.64688816996613 144.96832973944424 144.96832973944424
28 457.64688816996613 144.96832973944424 144.96832973944424
29 457.64688816996613 144.96832973944424 144.96832973944424
30 457.64688816996613 144.96832973944424 144.96832973944424
31 457.64688816996613 144.96832973944424 144.96832973944424
32 457.64688816996613 144.96832973944424 144.96832973944424
33 462.7944173317357 143.23452028927463 143.23452028927463
34 462.7944173317357 143.23452028927463 143.23452028927463
35 462.7944173317357 143.23452028927463 143.23452028927463
36 464.09423226354846 142.77980523910287 142.77980523910287
37 464.09423226354846 142.77980523910287 142.77980523910287
38 464.09423226354846 142.77980523910287 142.77980523910287
39 464.65414795786927 142.59525192020692 142.59525192020692
40 465.89242023745 141.936309144133 141.936309144133
41 465.89242023745 141.936309144133 141.936309144133
42 496.34357825868483 147.37437791913933 147.37437791913933
43 500.36068953277453 145.20691746126417 145.20691746126417
44 500.36068953277453 145.20691746126417 145.20691746126417
45 534.0325463678314 151.09975903852856 151.09975903852856
46 536.6252612915026 149.8092200231359 149.8092200231359
47 559.0056499375447 170.0081327532748 170.0081327532748
48 559.0056499375447 170.0081327532748 170.0081327532748
49 568.6110912288474 166.00121021376137 166.00121021376137
50 580.775338694271 161.51410976037246 161.51410976037246
51 580.775338694271 161.51410976037246 161.51410976037246
52 580.775338694271 161.51410976037246 161.51410976037246
53 580.775338694271 161.51410976037246 161.51410976037246
54 580.775338694271 161.51410976037246 161.51410976037246
55 580.775338694271 161.51410976037246 161.51410976037246
56 580.775338694271 161.51410976037246 161.51410976037246
57 580.775338694271 161.51410976037246 161.51410976037246
58 590.549169468944 160.689788571612 160.689788571612
59 603.6548241054236 158.05680030889218 158.05680030889218
60 619.0230534608982 161.31493029619895 161.31493029619895
61 619.0230534608982 161.31493029619895 161.31493029619895
62 620.5083614206027 160.25913170682006 160.25913170682006
63 620.5083614206027 160.25913170682006 160.25913170682006
64 620.5083614206027 160.25913170682006 160.25913170682006
65 620.5083614206027 160.25913170682006 160.25913170682006
66 623.0870266855961 158.485228443393 158.485228443393
67 623.0870266855961 158.485228443393 158.485228443393
68 637.4219692705814 166.88412541125257 166.88412541125257
69 637.4219692705814 166.88412541125257 166.88412541125257
70 637.4219692705814 166.88412541125257 166.88412541125257
71 699.1856019379223 170.4357693012798 170.4357693012798
72 699.1856019379223 170.4357693012798 170.4357693012798
73 699.1856019379223 170.4357693012798 170.4357693012798
74 699.1856019379223 170.4357693012798 170.4357693012798
75 699.1856019379223 170.4357693012798 170.4357693012798
76 699.1856019379223 170.4357693012798 170.4357693012798
77 699.1856019379223 170.4357693012798 170.4357693012798
78 699.2173369262676 170.40512099028356 170.40512099028356
79 699.4131515540364 170.516573238539 170.516573238539
80 704.5571797726819 173.75646133940492 173.75646133940492
81 704.5571797726819 173.75646133940492 173.75646133940492
82 704.5571797726819 173.75646133940492 173.75646133940492
83 704.5571797726819 173.75646133940492 173.75646133940492
84 704.5571797726819 173.75646133940492 173.75646133940492
85 704.5571797726819 173.75646133940492 173.75646133940492
86 704.5571797726819 173.75646133940492 173.75646133940492
87 704.5571797726819 173.75646133940492 173.75646133940492
88 704.5571797726819 173.75646133940492 173.75646133940492
89 712.6816738486996 177.8295620342257 177.8295620342257
90 712.6816738486996 177.8295620342257 177.8295620342257
91 712.6816738486996 177.8295620342257 177.8295620342257
92 712.6816738486996 177.8295620342257 177.8295620342257
93 712.9808647436855 178.07621230970258 178.07621230970258
94 712.9808647436855 178.07621230970258 178.07621230970258
95 712.9808647436855 178.07621230970258 178.07621230970258
96 712.9808647436855 178.07621230970258 178.07621230970258
97 712.9808647436855 178.07621230970258 178.07621230970258
98 712.9808647436855 178.07621230970258 178.07621230970258
99 712.9808647436855 178.07621230970258 178.07621230970258


==> imgs/DTs/ref_5-1000_InvertedDoublePendulum-v4.csv <==
Generation Mean LowCI HighCI
0 130.26874346084506 12.028194343575272 12.028194343575272
1 138.49647874813567 8.21233987431989 8.21233987431989
2 142.1452458806771 10.698526075029482 10.698526075029482
3 144.61767925130698 9.576621382862141 9.576621382862141
4 145.24639622561813 9.562791928493795 9.562791928493795
5 145.76030799672117 9.173824237557966 9.173824237557966
6 151.2147699350866 10.111788507282109 10.111788507282109
7 154.33128345508902 11.314447990307935 11.314447990307935
8 155.46617258960106 11.346435807711577 11.346435807711577
9 157.72980703675998 10.694069199277633 10.694069199277633
10 158.6870299448809 10.593522424059667 10.593522424059667
11 163.6687145712727 12.039353407008065 12.039353407008065
12 167.8226518238317 14.362586373650352 14.362586373650352
13 168.46118744706385 14.2542665954974 14.2542665954974
14 175.37282570484444 24.60900460983054 24.60900460983054
15 178.63975127007447 25.482199848796114 25.482199848796114
16 178.63975127007447 25.482199848796114 25.482199848796114
17 180.13909188432575 25.218595658178085 25.218595658178085
18 180.13909188432575 25.218595658178085 25.218595658178085
19 182.7306208575532 24.676225053315648 24.676225053315648
20 182.7306208575532 24.676225053315648 24.676225053315648
21 184.0445645492975 24.459289604364752 24.459289604364752
22 184.0445645492975 24.459289604364752 24.459289604364752
23 192.83458306013898 23.84989577148329 23.84989577148329
24 192.83458306013898 23.84989577148329 23.84989577148329
25 198.40293028503885 24.73095510452842 24.73095510452842
26 198.6212424377814 24.62903759541061 24.62903759541061
27 199.04582895833576 24.453439161901514 24.453439161901514
28 200.88931219902878 25.715278943178458 25.715278943178458
29 200.88931219902878 25.715278943178458 25.715278943178458
30 200.88931219902878 25.715278943178458 25.715278943178458
31 203.91664464154513 25.50938515694885 25.50938515694885
32 204.77126495628227 25.55265857127696 25.55265857127696
33 206.69399772579382 27.42467896859911 27.42467896859911
34 210.9203791137739 31.97136828497825 31.97136828497825
35 210.9203791137739 31.97136828497825 31.97136828497825
36 210.93499866224707 31.97630181996171 31.97630181996171
37 210.93499866224707 31.97630181996171 31.97630181996171
38 210.93499866224707 31.97630181996171 31.97630181996171
39 211.57086890371016 31.607307575820922 31.607307575820922
40 211.57086890371016 31.607307575820922 31.607307575820922
41 211.72587968737375 31.490649004817076 31.490649004817076
42 212.26565317025293 32.28241633486993 32.28241633486993
43 212.34312152190856 32.27909679481297 32.27909679481297
44 212.34312152190856 32.27909679481297 32.27909679481297
45 212.9344264063261 31.86594129708021 31.86594129708021
46 213.25834764640277 31.973147328246913 31.973147328246913
47 213.25834764640277 31.973147328246913 31.973147328246913
48 213.25834764640277 31.973147328246913 31.973147328246913
49 213.25834764640277 31.973147328246913 31.973147328246913
50 213.82943116712173 32.19518356736598 32.19518356736598
51 214.32492115850414 32.92924661667222 32.92924661667222
52 214.32492115850414 32.92924661667222 32.92924661667222
53 216.78613929477115 33.60568366379301 33.60568366379301
54 216.78613929477115 33.60568366379301 33.60568366379301
55 216.78613929477115 33.60568366379301 33.60568366379301
56 216.78613929477115 33.60568366379301 33.60568366379301
57 217.14702973084758 33.40323648970913 33.40323648970913
58 218.87430181234214 32.583834323274765 32.583834323274765
59 218.87430181234214 32.583834323274765 32.583834323274765
60 218.87430181234214 32.583834323274765 32.583834323274765
61 218.87430181234214 32.583834323274765 32.583834323274765
62 219.2807545267802 32.29378864054055 32.29378864054055
63 219.2807545267802 32.29378864054055 32.29378864054055
64 219.2807545267802 32.29378864054055 32.29378864054055
65 220.14654905649883 32.85392165199423 32.85392165199423
66 220.14654905649883 32.85392165199423 32.85392165199423
67 220.14654905649883 32.85392165199423 32.85392165199423
68 220.14654905649883 32.85392165199423 32.85392165199423
69 220.14654905649883 32.85392165199423 32.85392165199423
70 220.14654905649883 32.85392165199423 32.85392165199423
71 220.14654905649883 32.85392165199423 32.85392165199423
72 220.14654905649883 32.85392165199423 32.85392165199423
73 220.14654905649883 32.85392165199423 32.85392165199423
74 220.14654905649883 32.85392165199423 32.85392165199423
75 221.44946773468536 32.48409216507514 32.48409216507514
76 221.44946773468536 32.48409216507514 32.48409216507514
77 221.44946773468536 32.48409216507514 32.48409216507514
78 221.44946773468536 32.48409216507514 32.48409216507514
79 221.44946773468536 32.48409216507514 32.48409216507514
80 221.44946773468536 32.48409216507514 32.48409216507514
81 221.44946773468536 32.48409216507514 32.48409216507514
82 221.44946773468536 32.48409216507514 32.48409216507514
83 221.44946773468536 32.48409216507514 32.48409216507514
84 221.47613099903788 32.48141314371316 32.48141314371316
85 221.82364178497272 32.42993656990299 32.42993656990299
86 221.82364178497272 32.42993656990299 32.42993656990299
87 221.86877376703842 32.420787069127734 32.420787069127734
88 221.86877376703842 32.420787069127734 32.420787069127734
89 222.2113437258769 32.17921400766942 32.17921400766942
90 222.2113437258769 32.17921400766942 32.17921400766942
91 222.21793688224315 32.173947537251486 32.173947537251486
92 223.54839711893675 31.369520965152216 31.369520965152216
93 223.54839711893675 31.369520965152216 31.369520965152216
94 223.54839711893675 31.369520965152216 31.369520965152216
95 223.54839711893675 31.369520965152216 31.369520965152216
96 224.7182627615495 31.190859248699592 31.190859248699592
97 224.7182627615495 31.190859248699592 31.190859248699592
98 224.7182627615495 31.190859248699592 31.190859248699592
99 224.7182627615495 31.190859248699592 31.190859248699592


==> imgs/DTs/ref_5-1000_Reacher-v4.csv <==
Generation Mean LowCI HighCI
0 -10.269539204126646 0.6084256825949986 0.6084256825949986
1 -10.186155432924384 0.5256298445102598 0.5256298445102598
2 -9.967001024629386 0.47442057333183024 0.47442057333183024
3 -9.894054389630885 0.4082989409915137 0.4082989409915137
4 -9.78443860450117 0.4126397122539154 0.4126397122539154
5 -9.716449167913996 0.410142765489816 0.410142765489816
6 -9.665040462769799 0.41367448502334286 0.41367448502334286
7 -9.607676734946464 0.4038137030328388 0.4038137030328388
8 -9.532481675261634 0.43301472757501536 0.43301472757501536
9 -9.373221149968845 0.47348522579000135 0.47348522579000135
10 -9.347273929046617 0.45855461929804603 0.45855461929804603
11 -9.316466982049139 0.4394753404408172 0.4394753404408172
12 -9.243752339356229 0.4336739122308623 0.4336739122308623
13 -9.171057795724817 0.45106828540951227 0.45106828540951227
14 -9.171057795724817 0.45106828540951227 0.45106828540951227
15 -9.11894122321078 0.46201973162993193 0.46201973162993193
16 -9.093910506049912 0.4495212358295879 0.4495212358295879
17 -9.019984507178183 0.42525938509340766 0.42525938509340766
18 -9.018470167188514 0.4251129457362206 0.4251129457362206
19 -9.012927713443169 0.42386640183634133 0.42386640183634133
20 -8.999377942267953 0.4303490444663543 0.4303490444663543
21 -8.995505748224637 0.4300009121376858 0.4300009121376858
22 -8.995106286995723 0.4299734517435341 0.4299734517435341
23 -8.99404620071525 0.42972847351920856 0.42972847351920856
24 -8.96533757422385 0.43162040713983857 0.43162040713983857
25 -8.96533757422385 0.43162040713983857 0.43162040713983857
26 -8.96533757422385 0.43162040713983857 0.43162040713983857
27 -8.939317106982772 0.45461609260739627 0.45461609260739627
28 -8.939138865299729 0.454568977431472 0.454568977431472
29 -8.939090300641887 0.4544906523732826 0.4544906523732826
30 -8.939090300641887 0.4544906523732826 0.4544906523732826
31 -8.939090300641887 0.4544906523732826 0.4544906523732826
32 -8.939090300641887 0.4544906523732826 0.4544906523732826
33 -8.939090300641887 0.4544906523732826 0.4544906523732826
34 -8.895264071282192 0.3879614797961078 0.3879614797961078
35 -8.895264071282192 0.3879614797961078 0.3879614797961078
36 -8.866790585013568 0.4055195933198302 0.4055195933198302
37 -8.865524182296932 0.40505011526020046 0.40505011526020046
38 -8.865524182296932 0.40505011526020046 0.40505011526020046
39 -8.865524182296932 0.40505011526020046 0.40505011526020046
40 -8.865524182296932 0.40505011526020046 0.40505011526020046
41 -8.865524182296932 0.40505011526020046 0.40505011526020046
42 -8.856014625342647 0.4018823364639686 0.4018823364639686
43 -8.856014625342647 0.4018823364639686 0.4018823364639686
44 -8.856014625342647 0.4018823364639686 0.4018823364639686
45 -8.856014625342647 0.4018823364639686 0.4018823364639686
46 -8.856014625342647 0.4018823364639686 0.4018823364639686
47 -8.856014625342647 0.4018823364639686 0.4018823364639686
48 -8.856014625342647 0.4018823364639686 0.4018823364639686
49 -8.856014625342647 0.4018823364639686 0.4018823364639686
50 -8.856014625342647 0.4018823364639686 0.4018823364639686
51 -8.856014625342647 0.4018823364639686 0.4018823364639686
52 -8.856014625342647 0.4018823364639686 0.4018823364639686
53 -8.856014625342647 0.4018823364639686 0.4018823364639686
54 -8.856014625342647 0.4018823364639686 0.4018823364639686
55 -8.856014625342647 0.4018823364639686 0.4018823364639686
56 -8.856014625342647 0.4018823364639686 0.4018823364639686
57 -8.856014625342647 0.4018823364639686 0.4018823364639686
58 -8.856014625342647 0.4018823364639686 0.4018823364639686
59 -8.856014625342647 0.4018823364639686 0.4018823364639686
60 -8.856014625342647 0.4018823364639686 0.4018823364639686
61 -8.856014625342647 0.4018823364639686 0.4018823364639686
62 -8.856014625342647 0.4018823364639686 0.4018823364639686
63 -8.856014625342647 0.4018823364639686 0.4018823364639686
64 -8.856014625342647 0.4018823364639686 0.4018823364639686
65 -8.856014625342647 0.4018823364639686 0.4018823364639686
66 -8.838457598203483 0.4208785225237969 0.4208785225237969
67 -8.838457598203483 0.4208785225237969 0.4208785225237969
68 -8.838457598203483 0.4208785225237969 0.4208785225237969
69 -8.838457598203483 0.4208785225237969 0.4208785225237969
70 -8.838457598203483 0.4208785225237969 0.4208785225237969
71 -8.838457598203483 0.4208785225237969 0.4208785225237969
72 -8.838457598203483 0.4208785225237969 0.4208785225237969
73 -8.834036859549077 0.4178650270030251 0.4178650270030251
74 -8.834036859549077 0.4178650270030251 0.4178650270030251
75 -8.829710141822634 0.416669510630676 0.416669510630676
76 -8.829710141822634 0.416669510630676 0.416669510630676
77 -8.829710141822634 0.416669510630676 0.416669510630676
78 -8.829710141822634 0.416669510630676 0.416669510630676
79 -8.811444182651275 0.4111289699544636 0.4111289699544636
80 -8.811444182651275 0.4111289699544636 0.4111289699544636
81 -8.811444182651275 0.4111289699544636 0.4111289699544636
82 -8.77310460073921 0.3915128751739863 0.3915128751739863
83 -8.77310460073921 0.3915128751739863 0.3915128751739863
84 -8.77310460073921 0.3915128751739863 0.3915128751739863
85 -8.77310460073921 0.3915128751739863 0.3915128751739863
86 -8.768885359869486 0.39441175233616904 0.39441175233616904
87 -8.768885359869486 0.39441175233616904 0.39441175233616904
88 -8.768885359869486 0.39441175233616904 0.39441175233616904
89 -8.768885359869486 0.39441175233616904 0.39441175233616904
90 -8.768885359869486 0.39441175233616904 0.39441175233616904
91 -8.768885359869486 0.39441175233616904 0.39441175233616904
92 -8.768885359869486 0.39441175233616904 0.39441175233616904
93 -8.768885359869486 0.39441175233616904 0.39441175233616904
94 -8.768885359869486 0.39441175233616904 0.39441175233616904
95 -8.768885359869486 0.39441175233616904 0.39441175233616904
96 -8.768885359869486 0.39441175233616904 0.39441175233616904
97 -8.739036057461643 0.39114049996523464 0.39114049996523464
98 -8.739036057461643 0.39114049996523464 0.39114049996523464
99 -8.739036057461643 0.39114049996523464 0.39114049996523464


==> imgs/DTs/ref_5-1000_Walker2d-v3.csv <==
Generation Mean LowCI HighCI
0 379.3504684386518 18.16987779296847 18.16987779296847
1 416.13933314325067 31.965699284676038 31.965699284676038
2 421.7203774999286 30.40249071868959 30.40249071868959
3 436.77013787841514 25.00557390137543 25.00557390137543
4 451.65307479425746 26.92040245656536 26.92040245656536
5 504.7160436322638 76.40138204531932 76.40138204531932
6 504.7160436322638 76.40138204531932 76.40138204531932
7 504.7160436322638 76.40138204531932 76.40138204531932
8 511.86787575885626 77.92277712682763 77.92277712682763
9 511.86787575885626 77.92277712682763 77.92277712682763
10 520.6622020644991 74.75786657924776 74.75786657924776
11 521.4513138933423 74.69641737916126 74.69641737916126
12 535.9689974437719 72.79879466864334 72.79879466864334
13 550.0227951247783 74.54152933390554 74.54152933390554
14 562.7744982212264 81.2212230716752 81.2212230716752
15 564.6081775529977 80.28938908983635 80.28938908983635
16 564.6081775529977 80.28938908983635 80.28938908983635
17 564.6081775529977 80.28938908983635 80.28938908983635
18 564.6696508516474 80.26106016331032 80.26106016331032
19 564.6696508516474 80.26106016331032 80.26106016331032
20 564.6696508516474 80.26106016331032 80.26106016331032
21 564.6696508516474 80.26106016331032 80.26106016331032
22 571.721712811518 77.69465111150696 77.69465111150696
23 571.721712811518 77.69465111150696 77.69465111150696
24 571.721712811518 77.69465111150696 77.69465111150696
25 571.721712811518 77.69465111150696 77.69465111150696
26 571.721712811518 77.69465111150696 77.69465111150696
27 571.721712811518 77.69465111150696 77.69465111150696
28 571.721712811518 77.69465111150696 77.69465111150696
29 571.721712811518 77.69465111150696 77.69465111150696
30 589.8686843028388 108.83782309536481 108.83782309536481
31 589.8686843028388 108.83782309536481 108.83782309536481
32 590.3655868036446 108.67552625291574 108.67552625291574
33 590.3655868036446 108.67552625291574 108.67552625291574
34 590.3655868036446 108.67552625291574 108.67552625291574
35 590.3655868036446 108.67552625291574 108.67552625291574
36 600.8213366228765 112.67265460806483 112.67265460806483
37 600.8213366228765 112.67265460806483 112.67265460806483
38 605.9394738911496 112.74120437026113 112.74120437026113
39 617.1226810625288 107.39032769223394 107.39032769223394
40 617.1226810625288 107.39032769223394 107.39032769223394
41 628.7011086725909 103.9642146087326 103.9642146087326
42 628.7011086725909 103.9642146087326 103.9642146087326
43 628.7011086725909 103.9642146087326 103.9642146087326
44 628.7011086725909 103.9642146087326 103.9642146087326
45 628.7011086725909 103.9642146087326 103.9642146087326
46 628.7011086725909 103.9642146087326 103.9642146087326
47 628.7011086725909 103.9642146087326 103.9642146087326
48 628.7011086725909 103.9642146087326 103.9642146087326
49 628.7011086725909 103.9642146087326 103.9642146087326
50 628.7011086725909 103.9642146087326 103.9642146087326
51 628.7011086725909 103.9642146087326 103.9642146087326
52 628.7011086725909 103.9642146087326 103.9642146087326
53 628.7011086725909 103.9642146087326 103.9642146087326
54 628.7011086725909 103.9642146087326 103.9642146087326
55 628.7011086725909 103.9642146087326 103.9642146087326
56 628.7011086725909 103.9642146087326 103.9642146087326
57 628.7011086725909 103.9642146087326 103.9642146087326
58 628.7011086725909 103.9642146087326 103.9642146087326
59 628.7011086725909 103.9642146087326 103.9642146087326
60 628.7011086725909 103.9642146087326 103.9642146087326
61 628.7011086725909 103.9642146087326 103.9642146087326
62 657.3897066450874 107.37135026402179 107.37135026402179
63 657.3897066450874 107.37135026402179 107.37135026402179
64 657.3897066450874 107.37135026402179 107.37135026402179
65 657.3897066450874 107.37135026402179 107.37135026402179
66 669.0016429846862 111.03880548482873 111.03880548482873
67 669.0016429846862 111.03880548482873 111.03880548482873
68 669.0016429846862 111.03880548482873 111.03880548482873
69 669.0016429846862 111.03880548482873 111.03880548482873
70 680.1785982623386 103.68687503589314 103.68687503589314
71 680.1785982623386 103.68687503589314 103.68687503589314
72 680.1785982623386 103.68687503589314 103.68687503589314
73 680.1785982623386 103.68687503589314 103.68687503589314
74 680.1785982623386 103.68687503589314 103.68687503589314
75 680.1785982623386 103.68687503589314 103.68687503589314
76 680.1785982623386 103.68687503589314 103.68687503589314
77 680.1785982623386 103.68687503589314 103.68687503589314
78 680.1785982623386 103.68687503589314 103.68687503589314
79 680.1785982623386 103.68687503589314 103.68687503589314
80 680.1785982623386 103.68687503589314 103.68687503589314
81 680.1785982623386 103.68687503589314 103.68687503589314
82 680.1785982623386 103.68687503589314 103.68687503589314
83 680.1785982623386 103.68687503589314 103.68687503589314
84 680.1785982623386 103.68687503589314 103.68687503589314
85 680.1785982623386 103.68687503589314 103.68687503589314
86 680.1785982623386 103.68687503589314 103.68687503589314
87 680.1785982623386 103.68687503589314 103.68687503589314
88 680.1785982623386 103.68687503589314 103.68687503589314
89 680.1785982623386 103.68687503589314 103.68687503589314
90 680.1785982623386 103.68687503589314 103.68687503589314
91 680.1785982623386 103.68687503589314 103.68687503589314
92 680.1785982623386 103.68687503589314 103.68687503589314
93 680.1785982623386 103.68687503589314 103.68687503589314
94 695.7955214219269 110.34988826673361 110.34988826673361
95 695.7955214219269 110.34988826673361 110.34988826673361
96 695.7955214219269 110.34988826673361 110.34988826673361
97 695.7955214219269 110.34988826673361 110.34988826673361
98 695.7955214219269 110.34988826673361 110.34988826673361
99 695.7955214219269 110.34988826673361 110.34988826673361


==> imgs/DTs/test_0_12_0_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 83.5720591917346
1 200.507412484308
2 48.3748454131717
3 74.0015408590117
4 180.433169098842
5 200.474896704658
6 -11.9321675607216
7 183.566693056939
8 -16.6711480427891
9 174.854316991938


==> imgs/DTs/test_0_22_0_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 -157.090975063264
1 78.725510360641
2 22.5495379073237
3 119.362805834006
4 266.185317715517
5 218.56636741682
6 61.1294032275721
7 
8 -142.283370545891
9 -167.419450881008


==> imgs/DTs/test_0_50_0_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 -221.522793668492
1 -168.161780334492
2 71.1560093984152
3 266.746745499225
4 -139.795137244367
5 181.362483591745
6 62.5026042918513
7 81.3423022806151
8 6.03682865245629
9 59.3147024633343


==> imgs/DTs/test_0_9_0_InvertedPendulum-v2.csv <==
 "metrics.Test fitness"
0 1000.0
1 215.4
2 1000.0
3 1000.0
4 1000.0
5 457.36
6 1000.0
7 1000.0
8 1000.0
9 1000.0


==> imgs/DTs/test_0_9_0_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 -819.62465619871
1 89.5181212754116
2 23.2946617297986
3 -569.464181447975
4 71.0634844826911
5 -176.962985340377
6 20.503777775939
7 -148.689727119777
8 104.804939429467
9 -303.374603102584


==> imgs/DTs/test_0_9_0_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 178.192105575432
1 8.74772039502125
2 175.297330294778
3 3.13630277978144
4 88.670388565991
5 96.3485578048995
6 223.058414539187
7 76.209399993553
8 197.477947533515
9 70.9880953622373


==> imgs/DTs/test_10_10_100_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 240.681576409882
1 103.077315638231
2 243.232990163107
3 223.083140246063
4 208.53171386101
5 142.290240246014
6 269.665232499356
7 212.108189348496
8 230.210680351226
9 127.178684550009


==> imgs/DTs/test_10_10_100_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 45.7334018877117
1 45.534189654384
2 53.0810186136745
3 43.2749057069262
4 35.4005928223077
5 216.366420577974
6 200.633594763406
7 158.362162699149
8 150.885923600101
9 224.365346144367
10 


==> imgs/DTs/test_10_3_100_InvertedPendulum-v2.csv <==
 "metrics.Test fitness"
0 1000.0
1 1000.0
2 1000.0
3 903.02
4 1000.0
5 998.77
6 990.88
7 1000.0
8 1000.0
9 1000.0


==> imgs/DTs/test_10_3_100_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 114.237939278256
1 42.3730665961284
2 -107.178921793399
3 170.100835477231
4 152.645300833382
5 18.568894830948
6 115.354800569596
7 56.9428821956556
8 59.5717574307466
9 -93.0565780972797


==> imgs/DTs/test_10_5_80_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 7.95992899224349
1 38.2664404583452
2 207.595230874137
3 -6.85868451310547
4 45.2617372190799
5 215.114082663406
6 203.824747898674
7 94.4084553324944
8 58.401186309813
9 197.887527118739
10 
11 
12 
13 
14 
15 
16 
17 
18 
19 


==> imgs/DTs/test_20_5_100_InvertedPendulum-v2.csv <==
 "metrics.Test fitness"
0 1000.0
1 1000.0
2 987.17
3 1000.0
4 1000.0
5 1000.0
6 1000.0
7 1000.0
8 1000.0
9 1000.0


==> imgs/DTs/test_20_5_100_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 193.378315204493
1 61.3417585921996
2 144.59481038109
3 80.9666688076894
4 52.5812861610686
5 207.277008898463
6 228.526226150335
7 217.182990380483
8 60.1038128999185
9 -179.773857638949


==> imgs/DTs/test_20_5_100_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 224.103616699519
1 164.146469727824
2 -5.91606557329935
3 224.727610906474
4 48.0219472863348
5 250.117345980795
6 37.0897519218548
7 37.4033522885651
8 13.049476555606
9 239.849677001684


==> imgs/DTs/test_25_10_0_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 44.6910480949918
1 -96.996838521703
2 46.0753638479073
3 -905.265643448465
4 28.2108950219004
5 9.66497082840852
6 43.0620311419675
7 -46.3044144699649
8 74.7054060691036
9 137.827348363777


==> imgs/DTs/test_25_5_100_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 172.863645840166
1 104.263011417193
2 222.130350552246
3 192.244123900799
4 177.812181250533
5 217.459224227607
6 245.73646269503
7 -41.5462368828751
8 148.836412194424
9 185.286249619833
10 
11 
12 


==> imgs/DTs/test_30_10_191_LunarLander-v2.csv <==
 "metrics.Test fitness"
0 261.50976309527
1 1.30306957051778
2 
3 238.353945815593
4 216.219335922105
5 -65.7049441673385
6 210.750212004441
7 271.882066164562
8 190.035069013231
9 246.691615944256
10 197.459692816577


==> imgs/DTs/test_30_10_3_Swimmer-v2.csv <==
 "metrics.Test fitness"
0 93.3755751216963
1 175.311340681212
2 72.835712332582
3 135.766289379804
4 88.545803545635
5 23.6814781871303
6 -3.65541632799877
7 193.220163928094
8 42.202528641726
9 40.9240588662203


==> imgs/DTs/test_robustness.csv <==
vM wM return std
0.02 0.33 227.21 96.15376175688603
0.07 0.33 235.63 116.98851695786215
0.12000000000000001 0.33 241.1 106.02994859944053
0.17 0.33 237.32 94.61246006737167
0.22 0.33 246.59 130.2598245814879
0.27 0.33 267.68 154.11449510023382
0.32000000000000006 0.33 262.76 119.20462407138406
0.37000000000000005 0.33 328.72 195.31759162963277
0.42000000000000004 0.33 330.05 163.64628776724513
0.47000000000000003 0.33 363.91 169.17163444265708
0.52 0.33 378.77 183.92242141729216
0.5700000000000001 0.33 407.59 242.98004424232045
0.6200000000000001 0.33 437.37 230.42250996810182
0.67 0.33 431.79 254.31076638632507
0.7200000000000001 0.33 577.85 252.13450279563085
0.77 0.33 584.95 281.9142201095929
0.8200000000000001 0.33 620.56 282.2325750157129
0.8700000000000001 0.33 637.95 303.55600389384495
0.92 0.33 701.88 296.632441920974
0.9700000000000001 0.33 767.65 280.62681179816013
1.02 0.33 831.5 268.7429068831399
1.07 0.33 879.15 217.43626077542817
1.12 0.33 869.42 236.74425779731175
1.1700000000000002 0.33 915.41 203.33495002089532
1.2200000000000002 0.33 975.83 90.29385970263979
1.27 0.33 948.46 166.00629024226765
1.32 0.33 958.89 158.59343586668393
1.37 0.33 971.66 114.75898396204109
1.4200000000000002 0.33 988.04 84.92972624470185
1.4700000000000002 0.33 992.24 71.24733258164827
1.52 0.33 1000.0 0.0
1.57 0.33 996.18 30.51798813814566
1.62 0.33 999.05 9.45238065251289
1.6700000000000002 0.33 1000.0 0.0
1.7200000000000002 0.33 1000.0 0.0
1.77 0.33 998.08 19.1037587924471
1.82 0.33 1000.0 0.0
1.87 0.33 991.82 81.38997235532153
1.9200000000000002 0.33 1000.0 0.0
1.9700000000000002 0.33 1000.0 0.0
2.02 0.33 1000.0 0.0
2.0700000000000003 0.33 992.3 76.61403265720975
2.12 0.33 1000.0 0.0
2.17 0.33 1000.0 0.0
2.22 0.33 1000.0 0.0
2.27 0.33 1000.0 0.0
2.3200000000000003 0.33 1000.0 0.0
2.37 0.33 1000.0 0.0
2.4200000000000004 0.33 1000.0 0.0
2.47 0.33 1000.0 0.0
2.52 0.33 1000.0 0.0
2.5700000000000003 0.33 1000.0 0.0
2.62 0.33 1000.0 0.0
2.6700000000000004 0.33 1000.0 0.0
2.72 0.33 1000.0 0.0
2.77 0.33 1000.0 0.0
2.8200000000000003 0.33 1000.0 0.0
2.87 0.33 1000.0 0.0
2.9200000000000004 0.33 1000.0 0.0
2.97 0.33 1000.0 0.0
3.0 0.33 1000.0 0.0
3.5 0.33 1000.0 0.0
4.0 0.33 1000.0 0.0
4.5 0.33 1000.0 0.0


==> imgs/DTs/test_wm.csv <==
vM wM return std
3.0 0.02 5.0 0.0
3.0 0.07 40.7 33.629005337654576
3.0 0.12000000000000001 218.36 44.217987290241965
3.0 0.17 794.05 267.68071932808306
3.0 0.22 1000.0 0.0
3.0 0.27 1000.0 0.0
3.0 0.32000000000000006 1000.0 0.0
3.0 0.37000000000000005 1000.0 0.0
3.0 0.42000000000000004 1000.0 0.0
3.0 0.47000000000000003 975.8 123.75742401973305
3.0 0.52 813.56 269.81046384452924
3.0 0.5700000000000001 546.04 289.22233385407844
3.0 0.6200000000000001 291.21 178.68112910993148
3.0 0.67 182.41 95.07787282012572
3.0 0.7200000000000001 117.43 59.42596318108777
3.0 0.77 91.19 33.75876034453872
3.0 0.8200000000000001 82.15 31.55261478863519
3.0 0.8700000000000001 70.88 21.336485183834753
3.0 0.92 64.28 10.641503653149774
3.0 0.9700000000000001 62.47 9.198320498873693


==> imgs/NNs/CP_0_test.csv <==
 "Cumulative reward"
500 112.0
501 108.0
502 119.0
503 110.0
504 123.0
505 125.0
506 113.0
507 116.0
508 113.0
509 125.0
1010 9.0
1011 10.0
1012 10.0
1013 9.0
1014 9.0
1015 10.0
1016 8.0
1017 10.0
1018 10.0
1019 10.0
1520 8.0
1521 8.0
1522 9.0
1523 10.0
1524 10.0
1525 10.0
1526 9.0
1527 12.0
1528 9.0
1529 10.0
2030 8.0
2031 10.0
2032 10.0
2033 9.0
2034 10.0
2035 10.0
2036 9.0
2037 10.0
2038 9.0
2039 11.0
2540 11.0
2541 8.0
2542 11.0
2543 10.0
2544 10.0
2545 10.0
2546 10.0
2547 9.0
2548 10.0
2549 10.0
3050 500.0
3051 500.0
3052 500.0
3053 500.0
3054 500.0
3055 500.0
3056 500.0
3057 500.0
3058 500.0
3059 500.0
3560 500.0
3561 500.0
3562 500.0
3563 500.0
3564 500.0
3565 500.0
3566 500.0
3567 500.0
3568 500.0
3569 500.0
4070 9.0
4071 9.0
4072 10.0
4073 9.0
4074 9.0
4075 9.0
4076 9.0
4077 9.0
4078 11.0
4079 9.0
4580 168.0
4581 149.0
4582 150.0
4583 155.0
4584 168.0
4585 169.0
4586 166.0
4587 158.0
4588 161.0
4589 160.0
5090 54.0
5091 46.0
5092 42.0
5093 66.0
5094 45.0
5095 41.0
5096 69.0
5097 54.0
5098 52.0
5099 55.0


==> imgs/NNs/CP_1_test.csv <==
 "Cumulative reward"
500 362.0
501 470.0
502 434.0
503 329.0
504 372.0
505 346.0
506 375.0
507 355.0
508 422.0
509 489.0
1010 500.0
1011 500.0
1012 500.0
1013 500.0
1014 500.0
1015 500.0
1016 500.0
1017 500.0
1018 500.0
1019 500.0
1520 500.0
1521 500.0
1522 500.0
1523 500.0
1524 500.0
1525 500.0
1526 500.0
1527 500.0
1528 500.0
1529 500.0
2030 500.0
2031 500.0
2032 500.0
2033 500.0
2034 500.0
2035 500.0
2036 500.0
2037 500.0
2038 500.0
2039 500.0
2540 500.0
2541 500.0
2542 500.0
2543 500.0
2544 500.0
2545 500.0
2546 500.0
2547 500.0
2548 500.0
2549 500.0
3050 500.0
3051 500.0
3052 500.0
3053 374.0
3054 500.0
3055 500.0
3056 500.0
3057 500.0
3058 500.0
3059 500.0
3560 500.0
3561 414.0
3562 500.0
3563 500.0
3564 500.0
3565 500.0
3566 500.0
3567 500.0
3568 500.0
3569 500.0
4070 500.0
4071 500.0
4072 351.0
4073 338.0
4074 283.0
4075 318.0
4076 440.0
4077 500.0
4078 500.0
4079 500.0
4580 256.0
4581 236.0
4582 253.0
4583 500.0
4584 393.0
4585 276.0
4586 356.0
4587 500.0
4588 356.0
4589 274.0
5090 418.0
5091 500.0
5092 500.0
5093 500.0
5094 500.0
5095 500.0
5096 500.0
5097 500.0
5098 500.0
5099 500.0


==> imgs/NNs/summ_CartPole-v1_500_0.csv <==
Episode Method Mean LowCI HighCI
0 SocialRL 9.8 1.0579413282080596 1.0579413282080596
1 SocialRL 9.6 1.0757231000411678 1.0757231000411678
2 SocialRL 9.7 0.9763456829128789 0.9763456829128789
3 SocialRL 9.8 1.6812361182624658 1.6812361182624658
4 SocialRL 10.1 1.042133418355361 1.042133418355361
5 SocialRL 9.4 0.45680612646231883 0.45680612646231883
6 SocialRL 9.3 0.44095828817664584 0.44095828817664584
7 SocialRL 9.3 0.44095828817664584 0.44095828817664584
8 SocialRL 9.3 0.5378615500205839 0.5378615500205839
9 SocialRL 9.5 0.7699465690831543 0.7699465690831543
10 SocialRL 9.5 0.4619679414498925 0.4619679414498925
11 SocialRL 9.2 0.5153468135351458 0.5153468135351458
12 SocialRL 9.5 0.5552163668393778 0.5552163668393778
13 SocialRL 9.6 0.3373736831684426 0.3373736831684426
14 SocialRL 9.1 0.4820628029035478 0.4820628029035478
15 SocialRL 9.4 0.6311683668651673 0.6311683668651673
16 SocialRL 9.7 0.44095828817664584 0.44095828817664584
17 SocialRL 9.4 0.5509289176040546 0.5509289176040546
18 SocialRL 9.3 0.6197950323045615 0.6197950323045615
19 SocialRL 9.6 0.3373736831684426 0.3373736831684426
20 SocialRL 9.4 0.45680612646231883 0.45680612646231883
21 SocialRL 9.3 0.5378615500205839 0.5378615500205839
22 SocialRL 9.5 0.5552163668393778 0.5552163668393778
23 SocialRL 9.4 0.45680612646231883 0.45680612646231883
24 SocialRL 9.3 0.5378615500205839 0.5378615500205839
25 SocialRL 9.0 0.5334346307061454 0.5334346307061454
26 SocialRL 9.4 0.5509289176040546 0.5509289176040546
27 SocialRL 9.3 0.5378615500205839 0.5378615500205839
28 SocialRL 10.0 0.6159572552665233 0.6159572552665233
29 SocialRL 9.1 0.718983345551082 0.718983345551082
30 SocialRL 9.3 0.44095828817664584 0.44095828817664584
31 SocialRL 9.4 0.3373736831684426 0.3373736831684426
32 SocialRL 9.4 0.7022993253664064 0.7022993253664064
33 SocialRL 9.3 0.6197950323045615 0.6197950323045615
34 SocialRL 9.7 0.44095828817664584 0.44095828817664584
35 SocialRL 9.5 0.70566768677902 0.70566768677902
36 SocialRL 9.3 0.31558418343258365 0.31558418343258365
37 SocialRL 9.5 0.4619679414498925 0.4619679414498925
38 SocialRL 9.7 1.1125661318677722 1.1125661318677722
39 SocialRL 10.3 0.5378615500205839 0.5378615500205839
40 SocialRL 9.4 0.8263933764060819 0.8263933764060819
41 SocialRL 9.4 0.7022993253664064 0.7022993253664064
42 SocialRL 9.7 0.8738130362868715 0.8738130362868715
43 SocialRL 10.2 1.0121210495053279 1.0121210495053279
44 SocialRL 10.0 1.2698284121647079 1.2698284121647079
45 SocialRL 9.6 0.6311683668651673 0.6311683668651673
46 SocialRL 9.4 0.8263933764060819 0.8263933764060819
47 SocialRL 10.0 0.9739139339739792 0.9739139339739792
48 SocialRL 9.5 0.6349142060823539 0.6349142060823539
49 SocialRL 9.4 0.5509289176040546 0.5509289176040546
50 SocialRL 10.1 1.4263766727066531 1.4263766727066531
51 SocialRL 9.5 0.6349142060823539 0.6349142060823539
52 SocialRL 9.4 0.6311683668651673 0.6311683668651673
53 SocialRL 9.4 0.9341454291091824 0.9341454291091824
54 SocialRL 9.6 0.9836048585709842 0.9836048585709842
55 SocialRL 10.1 0.7821687070310944 0.7821687070310944
56 SocialRL 10.0 1.3066426563600357 1.3066426563600357
57 SocialRL 9.9 0.718983345551082 0.718983345551082
58 SocialRL 9.6 0.8263933764060819 0.8263933764060819
59 SocialRL 9.7 0.8177398041590088 0.8177398041590088
60 SocialRL 9.7 0.6920958872499385 0.6920958872499385
61 SocialRL 11.1 3.008905483440428 3.008905483440428
62 SocialRL 9.9 0.8406180591312329 0.8406180591312329
63 SocialRL 11.1 3.117285366120649 3.117285366120649
64 SocialRL 9.7 0.44095828817664584 0.44095828817664584
65 SocialRL 9.7 0.31558418343258365 0.31558418343258365
66 SocialRL 9.9 1.1294882610327406 1.1294882610327406
67 SocialRL 9.4 0.7668605984720932 0.7668605984720932
68 SocialRL 9.9 1.2105558235655633 1.2105558235655633
69 SocialRL 9.5 0.5552163668393778 0.5552163668393778
70 SocialRL 9.3 0.6920958872499385 0.6920958872499385
71 SocialRL 9.4 0.9836048585709842 0.9836048585709842
72 SocialRL 9.4 0.6311683668651673 0.6311683668651673
73 SocialRL 9.8 1.1018578352081092 1.1018578352081092
74 SocialRL 10.8 1.6238390361093398 1.6238390361093398
75 SocialRL 10.2 0.8601374969242793 0.8601374969242793
76 SocialRL 11.3 3.6706349754440435 3.6706349754440435
77 SocialRL 10.0 1.1104327336787556 1.1104327336787556
78 SocialRL 9.7 0.8177398041590088 0.8177398041590088
79 SocialRL 11.4 4.0765017240052215 4.0765017240052215
80 SocialRL 10.9 2.929037048738637 2.929037048738637
81 SocialRL 12.1 4.171376954342318 4.171376954342318
82 SocialRL 9.9 0.7821687070310944 0.7821687070310944
83 SocialRL 11.4 2.2463446810753993 2.2463446810753993
84 SocialRL 11.5 3.837393926350817 3.837393926350817
85 SocialRL 10.4 1.384191774499877 1.384191774499877
86 SocialRL 16.1 10.908053449845442 10.908053449845442
87 SocialRL 15.5 12.289273459172692 12.289273459172692
88 SocialRL 10.6 1.903497281325279 1.903497281325279
89 SocialRL 17.4 14.841246888996404 14.841246888996404
90 SocialRL 19.9 20.932240446380153 20.932240446380153
91 SocialRL 19.6 19.38113198653087 19.38113198653087
92 SocialRL 27.7 37.035694520519705 37.035694520519705
93 SocialRL 22.8 25.761450325628378 25.761450325628378
94 SocialRL 22.1 25.464543810461677 25.464543810461677
95 SocialRL 23.5 28.814112378383182 28.814112378383182
96 SocialRL 22.4 26.312263593382983 26.312263593382983
97 SocialRL 22.1 26.382913233464446 26.382913233464446
98 SocialRL 22.7 26.700255036132518 26.700255036132518
99 SocialRL 23.6 27.453664704437823 27.453664704437823
100 SocialRL 23.9 29.86829065735989 29.86829065735989
101 SocialRL 25.4 33.207751787706535 33.207751787706535
102 SocialRL 24.0 30.767049486213253 30.767049486213253
103 SocialRL 23.8 28.548804802752958 28.548804802752958
104 SocialRL 27.3 27.788223961218037 27.788223961218037
105 SocialRL 23.4 27.023610962253258 27.023610962253258
106 SocialRL 26.5 32.14395525169345 32.14395525169345
107 SocialRL 23.8 26.735312285203022 26.735312285203022
108 SocialRL 27.3 28.87461831583228 28.87461831583228
109 SocialRL 26.6 28.886359520642458 28.886359520642458
110 SocialRL 27.8 29.294903748375333 29.294903748375333
111 SocialRL 26.0 26.998678996963815 26.998678996963815
112 SocialRL 28.7 28.16960824739239 28.16960824739239
113 SocialRL 24.9 27.669184534375475 27.669184534375475
114 SocialRL 22.5 24.07804013433831 24.07804013433831
115 SocialRL 31.0 30.2666378243719 30.2666378243719
116 SocialRL 29.8 28.997132320406138 28.997132320406138
117 SocialRL 25.8 26.485803859356178 26.485803859356178
118 SocialRL 32.2 31.487407148134377 31.487407148134377
119 SocialRL 29.2 28.172554335255885 28.172554335255885
120 SocialRL 27.0 28.656910686827928 28.656910686827928
121 SocialRL 26.9 25.746073844508985 25.746073844508985
122 SocialRL 30.7 29.622117038732302 29.622117038732302
123 SocialRL 28.2 27.340454661353693 27.340454661353693
124 SocialRL 26.9 27.75987872913898 27.75987872913898
125 SocialRL 32.0 31.060068312660857 31.060068312660857
126 SocialRL 29.0 27.702673275752915 27.702673275752915
127 SocialRL 28.0 25.347969481286796 25.347969481286796
128 SocialRL 25.9 25.123298738234357 25.123298738234357
129 SocialRL 27.3 26.90374444252305 26.90374444252305
130 SocialRL 28.3 28.429363486521847 28.429363486521847
131 SocialRL 24.8 23.517147981374336 23.517147981374336
132 SocialRL 25.2 25.341981654006347 25.341981654006347
133 SocialRL 23.9 23.767191793950747 23.767191793950747
134 SocialRL 24.9 23.862779508142495 23.862779508142495
135 SocialRL 26.7 26.491622662462422 26.491622662462422
136 SocialRL 25.0 24.20132034852655 24.20132034852655
137 SocialRL 23.6 23.55422477058649 23.55422477058649
138 SocialRL 25.9 25.973483054005087 25.973483054005087
139 SocialRL 29.8 27.241401643271615 27.241401643271615
140 SocialRL 25.3 23.83812273437755 23.83812273437755
141 SocialRL 29.0 26.51658425287169 26.51658425287169
142 SocialRL 26.5 25.516266276438532 25.516266276438532
143 SocialRL 43.2 36.135750668330516 36.135750668330516
144 SocialRL 38.9 33.752054932596046 33.752054932596046
145 SocialRL 45.9 38.593851143922365 38.593851143922365
146 SocialRL 44.9 38.782629806672254 38.782629806672254
147 SocialRL 47.9 42.18570908051081 42.18570908051081
148 SocialRL 36.9 31.990441424614385 31.990441424614385
149 SocialRL 38.7 33.30166221502869 33.30166221502869
150 SocialRL 43.7 41.09645619705018 41.09645619705018
151 SocialRL 47.1 49.08318493174556 49.08318493174556
152 SocialRL 44.3 45.59441297972031 45.59441297972031
153 SocialRL 58.6 54.047572915820105 54.047572915820105
154 SocialRL 80.2 82.24459546163094 82.24459546163094
155 SocialRL 64.7 66.0763462371906 66.0763462371906
156 SocialRL 65.1 66.23148233859906 66.23148233859906
157 SocialRL 60.7 56.67898795698375 56.67898795698375
158 SocialRL 57.6 52.436199113143395 52.436199113143395
159 SocialRL 56.5 50.32530039800661 50.32530039800661
160 SocialRL 51.6 44.49220042055659 44.49220042055659
161 SocialRL 49.8 42.881862943521746 42.881862943521746
162 SocialRL 52.4 45.96543616184647 45.96543616184647
163 SocialRL 46.0 38.78819338434045 38.78819338434045
164 SocialRL 57.3 52.04661123991766 52.04661123991766
165 SocialRL 57.6 54.10983780590633 54.10983780590633
166 SocialRL 37.5 35.65808683792479 35.65808683792479
167 SocialRL 39.4 32.68087167067397 32.68087167067397
168 SocialRL 36.1 34.70531064127278 34.70531064127278
169 SocialRL 36.3 35.15822557083266 35.15822557083266
170 SocialRL 37.7 36.01118381475437 36.01118381475437
171 SocialRL 35.0 33.197467565785175 33.197467565785175
172 SocialRL 34.4 31.955955010390483 31.955955010390483
173 SocialRL 49.9 42.799556188339956 42.799556188339956
174 SocialRL 63.9 62.803820017538754 62.803820017538754
175 SocialRL 49.5 42.11347322429521 42.11347322429521
176 SocialRL 46.0 38.054993758824146 38.054993758824146
177 SocialRL 46.4 39.186211085773486 39.186211085773486
178 SocialRL 58.2 52.45211484898019 52.45211484898019
179 SocialRL 59.6 55.27525730132323 55.27525730132323
180 SocialRL 83.9 101.18044778813783 101.18044778813783
181 SocialRL 85.8 102.2367514832802 102.2367514832802
182 SocialRL 54.6 47.55872142370614 47.55872142370614
183 SocialRL 89.4 103.09429879529908 103.09429879529908
184 SocialRL 67.4 62.787771329694245 62.787771329694245
185 SocialRL 52.8 45.71880228599588 45.71880228599588
186 SocialRL 33.7 32.02096609636113 32.02096609636113
187 SocialRL 40.2 39.020782736306565 39.020782736306565
188 SocialRL 54.7 50.3175723112906 50.3175723112906
189 SocialRL 49.8 43.674149370869316 43.674149370869316
190 SocialRL 46.0 41.18746393486179 41.18746393486179
191 SocialRL 83.1 101.5673404949559 101.5673404949559
192 SocialRL 46.8 40.45296636154981 40.45296636154981
193 SocialRL 52.7 46.61177931444248 46.61177931444248
194 SocialRL 71.4 71.00640787717178 71.00640787717178
195 SocialRL 91.7 105.16559235038727 105.16559235038727
196 SocialRL 86.7 103.10204983736008 103.10204983736008
197 SocialRL 66.0 65.12054964096261 65.12054964096261
198 SocialRL 97.3 108.37130750882363 108.37130750882363
199 SocialRL 89.5 103.54919779602022 103.54919779602022
200 SocialRL 89.2 103.84489477879767 103.84489477879767
201 SocialRL 96.6 108.1834715219864 108.1834715219864
202 SocialRL 94.8 105.77117838310348 105.77117838310348
203 SocialRL 87.0 93.9450930193719 93.9450930193719
204 SocialRL 42.3 47.258464906392824 47.258464906392824
205 SocialRL 60.8 83.32560835926219 83.32560835926219
206 SocialRL 56.1 51.751819892277034 51.751819892277034
207 SocialRL 66.4 79.18417406941576 79.18417406941576
208 SocialRL 64.0 66.53051232171912 66.53051232171912
209 SocialRL 99.5 110.02910932491942 110.02910932491942
210 SocialRL 77.5 86.0949006713929 86.0949006713929
211 SocialRL 71.1 69.97722411368848 69.97722411368848
212 SocialRL 64.6 61.25539286505251 61.25539286505251
213 SocialRL 72.0 71.34941604188421 71.34941604188421
214 SocialRL 100.4 108.0426600583683 108.0426600583683
215 SocialRL 61.1 58.31333569993382 58.31333569993382
216 SocialRL 104.2 107.2149643654093 107.2149643654093
217 SocialRL 128.9 131.57481730546087 131.57481730546087
218 SocialRL 91.7 105.93258323050306 105.93258323050306
219 SocialRL 94.5 105.76286065325382 105.76286065325382
220 SocialRL 72.0 77.7577422646928 77.7577422646928
221 SocialRL 69.9 74.42668507653444 74.42668507653444
222 SocialRL 81.5 102.59306179710903 102.59306179710903
223 SocialRL 66.3 73.70028944426313 73.70028944426313
224 SocialRL 51.9 57.61871884614598 57.61871884614598
225 SocialRL 69.4 84.53673928150523 84.53673928150523
226 SocialRL 81.2 101.3103641969429 101.3103641969429
227 SocialRL 84.7 103.06018268309691 103.06018268309691
228 SocialRL 84.2 104.67549759362777 104.67549759362777
229 SocialRL 90.1 105.49176157093483 105.49176157093483
230 SocialRL 89.7 106.95333306191606 106.95333306191606
231 SocialRL 81.8 102.87491193805629 102.87491193805629
232 SocialRL 99.3 105.58100745487148 105.58100745487148
233 SocialRL 86.6 103.86562665064963 103.86562665064963
234 SocialRL 59.1 57.23304483853176 57.23304483853176
235 SocialRL 93.7 107.82025617810858 107.82025617810858
236 SocialRL 99.1 108.37279540554117 108.37279540554117
237 SocialRL 99.4 110.60901379550724 110.60901379550724
238 SocialRL 94.9 110.59754370227374 110.59754370227374
239 SocialRL 100.5 109.70363425696344 109.70363425696344
240 SocialRL 98.0 108.65973081037113 108.65973081037113
241 SocialRL 99.6 111.20937238050323 111.20937238050323
242 SocialRL 103.7 111.20035256285621 111.20035256285621
243 SocialRL 107.2 113.80083259359873 113.80083259359873
244 SocialRL 113.9 121.06281021681349 121.06281021681349
245 SocialRL 118.5 125.56173826519672 125.56173826519672
246 SocialRL 123.8 131.30505444238878 131.30505444238878
247 SocialRL 127.4 134.66458379579856 134.66458379579856
248 SocialRL 139.1 139.38183480243865 139.38183480243865
249 SocialRL 140.4 140.64382806113244 140.64382806113244
250 SocialRL 123.0 126.20887503711651 126.20887503711651
251 SocialRL 94.7 105.08258305139498 105.08258305139498
252 SocialRL 103.0 109.83443658300313 109.83443658300313
253 SocialRL 133.0 136.42271293666585 136.42271293666585
254 SocialRL 109.7 114.20072182002986 114.20072182002986
255 SocialRL 104.1 110.48385041118202 110.48385041118202
256 SocialRL 131.2 135.66302983936365 135.66302983936365
257 SocialRL 102.0 109.29336629300586 109.29336629300586
258 SocialRL 113.3 118.61618024030535 118.61618024030535
259 SocialRL 86.7 104.91591539232367 104.91591539232367
260 SocialRL 72.2 100.29885641570219 100.29885641570219
261 SocialRL 70.3 100.11771292419343 100.11771292419343
262 SocialRL 88.6 105.40889665002514 105.40889665002514
263 SocialRL 106.5 111.33895949608639 111.33895949608639
264 SocialRL 105.0 112.48979979107706 112.48979979107706
265 SocialRL 108.4 116.35936328246181 116.35936328246181
266 SocialRL 113.0 117.651060618803 117.651060618803
267 SocialRL 117.7 120.78026939861236 120.78026939861236
268 SocialRL 128.4 135.04509888348775 135.04509888348775
269 SocialRL 124.4 132.919522523226 132.919522523226
270 SocialRL 112.3 118.19963344409568 118.19963344409568
271 SocialRL 125.5 134.10418243042292 134.10418243042292
272 SocialRL 109.4 115.48672907428238 115.48672907428238
273 SocialRL 114.8 118.99411011857488 118.99411011857488
274 SocialRL 111.4 116.66586519764172 116.66586519764172
275 SocialRL 130.6 135.75333189642325 135.75333189642325
276 SocialRL 118.3 123.6564105317874 123.6564105317874
277 SocialRL 111.5 115.50810178616281 115.50810178616281
278 SocialRL 128.5 132.8360234083198 132.8360234083198
279 SocialRL 85.9 107.02930853829554 107.02930853829554
280 SocialRL 92.6 111.97350716458443 111.97350716458443
281 SocialRL 93.3 113.71964341689024 113.71964341689024
282 SocialRL 111.5 134.0295423372419 134.0295423372419
283 SocialRL 140.3 140.68828115480883 140.68828115480883
284 SocialRL 123.9 133.72106083913573 133.72106083913573
285 SocialRL 130.4 135.51556572263874 135.51556572263874
286 SocialRL 105.6 110.63002134924123 110.63002134924123
287 SocialRL 105.9 114.6394128913059 114.6394128913059
288 SocialRL 132.1 136.1141675108097 136.1141675108097
289 SocialRL 136.9 138.29559001408361 138.29559001408361
290 SocialRL 132.4 135.74774218239943 135.74774218239943
291 SocialRL 129.0 135.01868740901406 135.01868740901406
292 SocialRL 128.2 134.13231202533817 134.13231202533817
293 SocialRL 132.0 136.07219339040404 136.07219339040404
294 SocialRL 129.0 135.0938341611486 135.0938341611486
295 SocialRL 131.2 135.66617604514315 135.66617604514315
296 SocialRL 97.9 108.02257619027272 108.02257619027272
297 SocialRL 120.3 122.40283064508543 122.40283064508543
298 SocialRL 86.9 104.99968879683807 104.99968879683807
299 SocialRL 134.4 137.35542953665598 137.35542953665598
300 SocialRL 128.2 134.76125618369807 134.76125618369807
301 SocialRL 133.3 136.5571990805216 136.5571990805216
302 SocialRL 136.3 137.40439808883556 137.40439808883556
303 SocialRL 139.2 139.86801140963016 139.86801140963016
304 SocialRL 132.9 136.9059226268371 136.9059226268371
305 SocialRL 147.0 144.21195841617126 144.21195841617126
306 SocialRL 156.9 154.68238453584638 154.68238453584638
307 SocialRL 153.1 150.97784876108125 150.97784876108125
308 SocialRL 157.0 154.63655657183043 154.63655657183043
309 SocialRL 141.8 141.59878002528657 141.59878002528657
310 SocialRL 152.0 150.06177646580716 150.06177646580716
311 SocialRL 142.7 141.15304267899594 141.15304267899594
312 SocialRL 130.5 135.47708183973367 135.47708183973367
313 SocialRL 157.7 154.3329579028461 154.3329579028461
314 SocialRL 156.6 154.817152604036 154.817152604036
315 SocialRL 124.6 129.34046390771104 129.34046390771104
316 SocialRL 157.1 154.5962062957506 154.5962062957506
317 SocialRL 157.1 154.59405889358337 154.59405889358337
318 SocialRL 157.1 154.60264832329017 154.60264832329017
319 SocialRL 147.6 145.3330226687466 145.3330226687466
320 SocialRL 140.2 140.0760473043941 140.0760473043941
321 SocialRL 156.7 154.7720693149753 154.7720693149753
322 SocialRL 131.6 136.24398058606633 136.24398058606633
323 SocialRL 156.8 154.72878129031014 154.72878129031014
324 SocialRL 157.0 154.63778332520556 154.63778332520556
325 SocialRL 107.8 135.04706548876734 135.04706548876734
326 SocialRL 157.1 154.59221823941286 154.59221823941286
327 SocialRL 156.6 154.81807159671834 154.81807159671834
328 SocialRL 156.7 154.77268215583032 154.77268215583032
329 SocialRL 156.5 154.8624983866488 154.8624983866488
330 SocialRL 108.6 134.77230607372488 134.77230607372488
331 SocialRL 107.5 135.15113180135248 135.15113180135248
332 SocialRL 156.9 154.68238453584638 154.68238453584638
333 SocialRL 157.2 154.55213255914396 154.55213255914396
334 SocialRL 142.6 142.05335170229424 142.05335170229424
335 SocialRL 124.5 133.65465212859996 133.65465212859996
336 SocialRL 138.7 139.55750002882695 139.55750002882695
337 SocialRL 107.9 135.01287408366838 135.01287408366838
338 SocialRL 97.5 121.60057481975032 121.60057481975032
339 SocialRL 64.4 100.58282105068479 100.58282105068479
340 SocialRL 65.5 100.55172041263454 100.55172041263454
341 SocialRL 66.4 100.34159214298315 100.34159214298315
342 SocialRL 70.2 101.41470125154338 101.41470125154338
343 SocialRL 107.8 135.04882136213857 135.04882136213857
344 SocialRL 108.1 134.94506273725716 134.94506273725716
345 SocialRL 108.3 134.88129601868067 134.88129601868067
346 SocialRL 107.3 135.21912038992429 135.21912038992429
347 SocialRL 108.6 134.77371363797204 134.77371363797204
348 SocialRL 107.7 135.08367072553364 135.08367072553364
349 SocialRL 107.5 135.15078089434581 135.15078089434581
350 SocialRL 149.9 147.70856938372597 147.70856938372597
351 SocialRL 60.9 100.96319665089142 100.96319665089142
352 SocialRL 108.0 134.97828752662028 134.97828752662028
353 SocialRL 141.1 140.78209732341853 140.78209732341853
354 SocialRL 117.9 133.17839496997405 133.17839496997405
355 SocialRL 157.6 154.38492774165246 154.38492774165246
356 SocialRL 157.2 154.55305312767018 154.55305312767018
357 SocialRL 156.6 154.81745893553622 154.81745893553622
358 SocialRL 156.7 154.77298857534785 154.77298857534785
359 SocialRL 156.9 154.68177133723705 154.68177133723705
360 SocialRL 156.9 154.68207793684556 154.68207793684556
361 SocialRL 149.9 148.11321083298586 148.11321083298586
362 SocialRL 156.7 154.77390783026058 154.77390783026058
363 SocialRL 124.2 133.65804076482672 133.65804076482672
364 SocialRL 156.8 154.7321528279449 154.7321528279449
365 SocialRL 156.8 154.72908779676723 154.72908779676723
366 SocialRL 156.9 154.68177133723705 154.68177133723705
367 SocialRL 141.3 141.02699172280415 141.02699172280415
368 SocialRL 110.8 115.18310091178508 115.18310091178508
369 SocialRL 90.0 113.62032413954006 113.62032413954006
370 SocialRL 134.8 137.36910175242608 137.36910175242608
371 SocialRL 134.2 137.07187311079016 137.07187311079016
372 SocialRL 135.4 136.48534252981582 136.48534252981582
373 SocialRL 133.8 136.4396765085281 136.4396765085281
374 SocialRL 138.1 138.2811862918097 138.2811862918097
375 SocialRL 139.3 139.82774073487283 139.82774073487283
376 SocialRL 142.7 142.00889176796275 142.00889176796275
377 SocialRL 149.2 147.0877036175256 147.0877036175256
378 SocialRL 114.3 133.2619108848733 133.2619108848733
379 SocialRL 111.3 133.9678887034493 133.9678887034493
380 SocialRL 157.1 154.59313856923757 154.59313856923757
381 SocialRL 156.7 154.77237573570616 154.77237573570616
382 SocialRL 157.0 154.63747663777414 154.63747663777414
383 SocialRL 157.4 154.46262711436125 154.46262711436125
384 SocialRL 134.0 136.35282023907348 136.35282023907348
385 SocialRL 142.5 141.86561705742213 141.86561705742213
386 SocialRL 157.0 154.63962343702113 154.63962343702113
387 SocialRL 107.9 135.0153329225168 135.0153329225168
388 SocialRL 107.5 135.15148270744805 135.15148270744805
389 SocialRL 108.2 134.92163706761147 134.92163706761147
390 SocialRL 121.8 133.18243669401966 133.18243669401966
391 SocialRL 157.8 154.29753833518802 154.29753833518802
392 SocialRL 124.7 133.63293443051472 133.63293443051472
393 SocialRL 125.2 133.7906800693216 133.7906800693216
394 SocialRL 127.4 134.05535270010492 134.05535270010492
395 SocialRL 126.9 133.9354578413295 133.9354578413295
396 SocialRL 128.1 134.66079786789675 134.66079786789675
397 SocialRL 130.8 135.11728262566263 135.11728262566263
398 SocialRL 86.7 110.04927949749042 110.04927949749042
399 SocialRL 87.9 111.2005231572116 111.2005231572116
400 SocialRL 101.3 121.12688229377943 121.12688229377943
401 SocialRL 148.3 145.7949647091798 145.7949647091798
402 SocialRL 158.8 150.42692645298948 150.42692645298948
403 SocialRL 161.6 152.87384039162552 152.87384039162552
404 SocialRL 132.3 132.52676775816062 132.52676775816062
405 SocialRL 133.3 131.98098803022881 131.98098803022881
406 SocialRL 112.4 133.81350629585435 133.81350629585435
407 SocialRL 130.5 132.92560578963136 132.92560578963136
408 SocialRL 157.1 154.59774013617945 154.59774013617945
409 SocialRL 157.3 153.76434047805424 153.76434047805424
410 SocialRL 108.2 134.91917652119997 134.91917652119997
411 SocialRL 109.1 134.62663165739494 134.62663165739494
412 SocialRL 110.4 134.2992355292983 134.2992355292983
413 SocialRL 109.6 134.4732171305789 134.4732171305789
414 SocialRL 108.6 134.78426990128506 134.78426990128506
415 SocialRL 157.4 154.46232007915432 154.46232007915432
416 SocialRL 166.9 151.52593862517992 151.52593862517992
417 SocialRL 157.2 154.54875709430124 154.54875709430124
418 SocialRL 120.5 132.9202539570787 132.9202539570787
419 SocialRL 159.6 153.5171362140985 153.5171362140985
420 SocialRL 116.5 132.40976897314513 132.40976897314513
421 SocialRL 176.6 151.12251102594382 151.12251102594382
422 SocialRL 122.5 133.50909030187697 133.50909030187697
423 SocialRL 118.5 133.16942083577004 133.16942083577004
424 SocialRL 110.6 134.1989084403876 134.1989084403876
425 SocialRL 113.2 132.94506680427835 132.94506680427835
426 SocialRL 115.9 121.05340803773475 121.05340803773475
427 SocialRL 123.4 123.36925738850914 123.36925738850914
428 SocialRL 160.3 153.33749883369038 153.33749883369038
429 SocialRL 168.8 151.20019313992967 151.20019313992967
430 SocialRL 157.0 147.66154057367032 147.66154057367032
431 SocialRL 116.9 130.19063852276062 130.19063852276062
432 SocialRL 115.7 132.7813163325383 132.7813163325383
433 SocialRL 98.2 119.26919204032122 119.26919204032122
434 SocialRL 79.7 100.43978225713114 100.43978225713114
435 SocialRL 73.6 100.59460801350662 100.59460801350662
436 SocialRL 75.0 99.79077849811632 99.79077849811632
437 SocialRL 123.8 131.59008124410818 131.59008124410818
438 SocialRL 122.6 131.8548549957414 131.8548549957414
439 SocialRL 121.3 132.19174952177121 132.19174952177121
440 SocialRL 120.3 132.49133533840106 132.49133533840106
441 SocialRL 83.6 100.10072946154604 100.10072946154604
442 SocialRL 72.4 59.40970791282132 59.40970791282132
443 SocialRL 86.4 100.56112942931999 100.56112942931999
444 SocialRL 120.5 132.34743244286207 132.34743244286207
445 SocialRL 85.5 100.84983419195864 100.84983419195864
446 SocialRL 87.3 101.30486363647617 101.30486363647617
447 SocialRL 89.1 101.4458645687334 101.4458645687334
448 SocialRL 119.5 132.6699041856291 132.6699041856291
449 SocialRL 105.0 115.44105499957946 115.44105499957946
450 SocialRL 118.6 132.6427158596214 132.6427158596214
451 SocialRL 118.3 132.7720296044673 132.7720296044673
452 SocialRL 117.9 132.88571161407333 132.88571161407333
453 SocialRL 119.0 132.4659004722358 132.4659004722358
454 SocialRL 118.9 132.58487073585076 132.58487073585076
455 SocialRL 118.0 132.66552511445576 132.66552511445576
456 SocialRL 118.6 132.50105335402066 132.50105335402066
457 SocialRL 100.7 109.43345684903396 109.43345684903396
458 SocialRL 96.2 104.19459084868585 104.19459084868585
459 SocialRL 66.4 100.09030582609834 100.09030582609834
460 SocialRL 125.5 130.80945822430587 130.80945822430587
461 SocialRL 129.4 132.75350778601185 132.75350778601185
462 SocialRL 115.8 126.31584879168945 126.31584879168945
463 SocialRL 87.5 99.5177311167895 99.5177311167895
464 SocialRL 127.0 131.05096777675948 131.05096777675948
465 SocialRL 108.9 109.08855579012726 109.08855579012726
466 SocialRL 105.5 103.37455294236715 103.37455294236715
467 SocialRL 128.8 130.98718806846858 130.98718806846858
468 SocialRL 137.7 131.25348515529473 131.25348515529473
469 SocialRL 133.2 130.87490087564504 130.87490087564504
470 SocialRL 131.8 130.6645560007157 130.6645560007157
471 SocialRL 132.3 130.78871852407573 130.78871852407573
472 SocialRL 132.5 130.76848326937386 130.76848326937386
473 SocialRL 120.2 132.83407762274143 132.83407762274143
474 SocialRL 70.5 101.12549874654188 101.12549874654188
475 SocialRL 102.3 111.53889377249182 111.53889377249182
476 SocialRL 105.6 103.52764670564504 103.52764670564504
477 SocialRL 89.0 99.6033545832621 99.6033545832621
478 SocialRL 29.3 24.164156995170774 24.164156995170774
479 SocialRL 107.9 100.33036632274225 100.33036632274225
480 SocialRL 113.2 102.79282104125168 102.79282104125168
481 SocialRL 132.5 130.34347217843415 130.34347217843415
482 SocialRL 119.9 132.7110782595978 132.7110782595978
483 SocialRL 134.1 130.29296006930414 130.29296006930414
484 SocialRL 137.1 129.05607277220454 129.05607277220454
485 SocialRL 136.8 130.15433328648155 130.15433328648155
486 SocialRL 135.6 129.85059748788933 129.85059748788933
487 SocialRL 134.9 129.7323001804295 129.7323001804295
488 SocialRL 121.7 111.35207814581457 111.35207814581457
489 SocialRL 136.5 129.60604616234477 129.60604616234477
490 SocialRL 136.6 129.80201272282474 129.80201272282474
491 SocialRL 136.2 129.4502719736484 129.4502719736484
492 SocialRL 136.0 130.1314483159454 130.1314483159454
493 SocialRL 137.1 129.86128004485366 129.86128004485366
494 SocialRL 170.6 150.05457059694675 150.05457059694675
495 SocialRL 160.0 153.4144767092235 153.4144767092235
496 SocialRL 151.5 135.61004026671426 135.61004026671426
497 SocialRL 169.0 150.96011555004762 150.96011555004762
498 SocialRL 136.8 130.05190267193845 130.05190267193845
499 SocialRL 174.1 141.50250569226532 141.50250569226532
500 SocialRL 137.9 129.55817501264644 129.55817501264644
501 SocialRL 134.8 129.69513530861246 129.69513530861246
502 SocialRL 136.1 129.51497331995333 129.51497331995333
503 SocialRL 137.8 129.0271672990057 129.0271672990057
504 SocialRL 138.4 129.6246884350474 129.6246884350474
505 SocialRL 138.4 129.71758540765836 129.71758540765836
506 SocialRL 139.3 129.10295459802856 129.10295459802856
507 SocialRL 137.8 129.195767866083 129.195767866083
508 SocialRL 137.5 129.35368172752757 129.35368172752757
509 SocialRL 139.0 129.12020032763104 129.12020032763104


==> imgs/NNs/summ_CartPole-v1_500_1.csv <==
Episode Method Mean LowCI HighCI
0 SocialRL 19.4 5.397978930695081 5.397978930695081
1 SocialRL 16.0 3.288311907193547 3.288311907193547
2 SocialRL 21.1 9.065511902484301 9.065511902484301
3 SocialRL 21.4 10.173555486557289 10.173555486557289
4 SocialRL 21.3 5.745679520230809 5.745679520230809
5 SocialRL 30.4 19.69667194323911 19.69667194323911
6 SocialRL 18.4 6.727764747643563 6.727764747643563
7 SocialRL 21.3 7.56932275235967 7.56932275235967
8 SocialRL 21.2 8.297152288601303 8.297152288601303
9 SocialRL 16.8 5.464342859194269 5.464342859194269
10 SocialRL 24.3 10.628832820243474 10.628832820243474
11 SocialRL 15.2 3.781997611037477 3.781997611037477
12 SocialRL 13.4 2.3696348741249023 2.3696348741249023
13 SocialRL 15.8 3.3284497197962435 3.3284497197962435
14 SocialRL 16.6 3.554452311187353 3.554452311187353
15 SocialRL 13.8 2.591416431912054 2.591416431912054
16 SocialRL 17.5 4.54985656432846 4.54985656432846
17 SocialRL 16.4 3.6725724973395586 3.6725724973395586
18 SocialRL 13.9 3.3518772971413835 3.3518772971413835
19 SocialRL 14.0 2.6671731535307273 2.6671731535307273
20 SocialRL 13.7 2.4063755902944255 2.4063755902944255
21 SocialRL 15.1 4.194053810500758 4.194053810500758
22 SocialRL 16.4 3.922346931339994 3.922346931339994
23 SocialRL 18.5 6.699862513594883 6.699862513594883
24 SocialRL 14.6 2.288179646870733 2.288179646870733
25 SocialRL 16.7 2.502977757983315 2.502977757983315
26 SocialRL 16.8 4.513752250062102 4.513752250062102
27 SocialRL 17.7 7.995886779145291 7.995886779145291
28 SocialRL 14.5 3.098975161522807 3.098975161522807
29 SocialRL 16.4 3.473474661204816 3.473474661204816
30 SocialRL 17.0 7.977776027059165 7.977776027059165
31 SocialRL 17.8 5.481673517547826 5.481673517547826
32 SocialRL 16.3 6.159957513920112 6.159957513920112
33 SocialRL 26.3 11.72767894368325 11.72767894368325
34 SocialRL 29.6 15.92937393631607 15.92937393631607
35 SocialRL 18.3 6.3270684321442205 6.3270684321442205
36 SocialRL 22.2 10.026111659890065 10.026111659890065
37 SocialRL 18.3 4.791517988157804 4.791517988157804
38 SocialRL 32.6 16.036196059721423 16.036196059721423
39 SocialRL 24.5 9.894936811832642 9.894936811832642
40 SocialRL 17.5 4.146289167200557 4.146289167200557
41 SocialRL 25.5 12.814464804676353 12.814464804676353
42 SocialRL 19.2 6.926438650770759 6.926438650770759
43 SocialRL 25.9 9.459757943793134 9.459757943793134
44 SocialRL 22.4 8.14951254506813 8.14951254506813
45 SocialRL 17.8 4.418178568056171 4.418178568056171
46 SocialRL 19.4 7.847111706430629 7.847111706430629
47 SocialRL 20.2 8.112182775167119 8.112182775167119
48 SocialRL 33.6 15.979906701834226 15.979906701834226
49 SocialRL 22.6 6.446986577584883 6.446986577584883
50 SocialRL 19.0 6.5477154378949605 6.5477154378949605
51 SocialRL 21.2 6.795100184426464 6.795100184426464
52 SocialRL 23.8 13.159736117680927 13.159736117680927
53 SocialRL 18.4 5.476480078657989 5.476480078657989
54 SocialRL 21.0 7.352888955706752 7.352888955706752
55 SocialRL 19.9 6.9989794810730075 6.9989794810730075
56 SocialRL 22.2 9.883187237132438 9.883187237132438
57 SocialRL 25.2 10.547087720337567 10.547087720337567
58 SocialRL 17.1 4.795475468071062 4.795475468071062
59 SocialRL 34.6 11.944648430390579 11.944648430390579
60 SocialRL 20.3 5.9723242151952896 5.9723242151952896
61 SocialRL 22.8 6.325194244943487 6.325194244943487
62 SocialRL 20.1 8.086711831463084 8.086711831463084
63 SocialRL 24.8 7.934858809415079 7.934858809415079
64 SocialRL 28.2 8.742471212795111 8.742471212795111
65 SocialRL 22.9 5.919682510058078 5.919682510058078
66 SocialRL 26.9 10.955774242405353 10.955774242405353
67 SocialRL 24.4 6.476344591810654 6.476344591810654
68 SocialRL 22.4 7.43116115979976 7.43116115979976
69 SocialRL 23.0 6.5477154378949605 6.5477154378949605
70 SocialRL 21.9 6.680013125949162 6.680013125949162
71 SocialRL 30.6 10.340012635432279 10.340012635432279
72 SocialRL 25.0 11.159710859092753 11.159710859092753
73 SocialRL 27.5 11.536872813913675 11.536872813913675
74 SocialRL 21.5 7.688678882805811 7.688678882805811
75 SocialRL 33.9 15.019919064140522 15.019919064140522
76 SocialRL 21.9 6.3897215870254 6.3897215870254
77 SocialRL 21.9 8.680682342328055 8.680682342328055
78 SocialRL 27.6 13.117865108320062 13.117865108320062
79 SocialRL 19.8 3.5624488394294787 3.5624488394294787
80 SocialRL 27.0 5.560698898134184 5.560698898134184
81 SocialRL 16.7 2.7726630129069396 2.7726630129069396
82 SocialRL 23.4 14.89865511553191 14.89865511553191
83 SocialRL 33.1 13.570119887601097 13.570119887601097
84 SocialRL 24.5 11.524533908978007 11.524533908978007
85 SocialRL 33.5 22.958871994112318 22.958871994112318
86 SocialRL 23.8 10.185668530305952 10.185668530305952
87 SocialRL 24.3 7.718229523101951 7.718229523101951
88 SocialRL 27.5 16.531453915823203 16.531453915823203
89 SocialRL 28.8 13.96743346467826 13.96743346467826
90 SocialRL 26.9 13.190872390044111 13.190872390044111
91 SocialRL 27.5 13.37226745292041 13.37226745292041
92 SocialRL 26.8 10.068593374066376 10.068593374066376
93 SocialRL 28.9 7.012518481019407 7.012518481019407
94 SocialRL 22.1 6.862120450334841 6.862120450334841
95 SocialRL 25.6 11.74041027973937 11.74041027973937
96 SocialRL 18.4 5.01542036751812 5.01542036751812
97 SocialRL 28.6 9.803206929464883 9.803206929464883
98 SocialRL 20.7 6.789863650330795 6.789863650330795
99 SocialRL 20.7 5.586650810879561 5.586650810879561
100 SocialRL 21.8 8.715305429596652 8.715305429596652
101 SocialRL 37.6 17.164663233573137 17.164663233573137
102 SocialRL 20.5 4.369065181434357 4.369065181434357
103 SocialRL 28.4 13.478068086452396 13.478068086452396
104 SocialRL 30.5 13.222473360121475 13.222473360121475
105 SocialRL 23.9 9.569416843616564 9.569416843616564
106 SocialRL 32.5 9.199492246810108 9.199492246810108
107 SocialRL 23.7 7.2819200318899915 7.2819200318899915
108 SocialRL 22.7 5.3966609038336095 5.3966609038336095
109 SocialRL 25.5 6.984056266905893 6.984056266905893
110 SocialRL 26.3 12.168274162750677 12.168274162750677
111 SocialRL 32.6 15.028599684927359 15.028599684927359
112 SocialRL 28.6 11.462433282302973 11.462433282302973
113 SocialRL 32.9 14.522261850555765 14.522261850555765
114 SocialRL 27.7 12.574620655042667 12.574620655042667
115 SocialRL 24.3 7.948295333232122 7.948295333232122
116 SocialRL 37.9 16.566416291973 16.566416291973
117 SocialRL 28.2 7.49850485328592 7.49850485328592
118 SocialRL 32.8 10.645552017261979 10.645552017261979
119 SocialRL 36.7 18.411996825809673 18.411996825809673
120 SocialRL 31.0 9.631413017160678 9.631413017160678
121 SocialRL 28.0 5.474747837564947 5.474747837564947
122 SocialRL 38.7 17.202887780480918 17.202887780480918
123 SocialRL 40.7 21.344163216803636 21.344163216803636
124 SocialRL 26.1 5.538908069850916 5.538908069850916
125 SocialRL 45.3 24.58828919088219 24.58828919088219
126 SocialRL 24.1 8.598341898425712 8.598341898425712
127 SocialRL 43.8 17.782398994115713 17.782398994115713
128 SocialRL 63.2 38.213930532035356 38.213930532035356
129 SocialRL 34.7 15.324992991744866 15.324992991744866
130 SocialRL 40.4 18.223384531368755 18.223384531368755
131 SocialRL 46.7 38.18320217764642 38.18320217764642
132 SocialRL 63.4 27.140938734492934 27.140938734492934
133 SocialRL 40.4 24.505501567022137 24.505501567022137
134 SocialRL 44.9 18.124875854854917 18.124875854854917
135 SocialRL 43.6 19.912193771573257 19.912193771573257
136 SocialRL 54.6 31.32643787430956 31.32643787430956
137 SocialRL 35.9 14.410800146536829 14.410800146536829
138 SocialRL 29.5 9.189176020131596 9.189176020131596
139 SocialRL 30.8 12.938035157904963 12.938035157904963
140 SocialRL 56.8 29.317559538912494 29.317559538912494
141 SocialRL 36.4 13.74633891783988 13.74633891783988
142 SocialRL 37.7 16.80968114634241 16.80968114634241
143 SocialRL 39.9 21.06549048502613 21.06549048502613
144 SocialRL 42.6 24.404658645988544 24.404658645988544
145 SocialRL 45.2 18.52690481390253 18.52690481390253
146 SocialRL 44.5 23.278886002434444 23.278886002434444
147 SocialRL 33.0 12.491181837790075 12.491181837790075
148 SocialRL 42.6 15.257225155661695 15.257225155661695
149 SocialRL 44.1 18.171913487173615 18.171913487173615
150 SocialRL 36.3 11.58937120871663 11.58937120871663
151 SocialRL 42.7 19.107213474505222 19.107213474505222
152 SocialRL 35.0 13.127984130791056 13.127984130791056
153 SocialRL 42.9 20.090619356713862 20.090619356713862
154 SocialRL 53.8 27.927395988285582 27.927395988285582
155 SocialRL 60.3 24.925443071454808 24.925443071454808
156 SocialRL 55.1 30.39243515866728 30.39243515866728
157 SocialRL 52.5 18.10602658623186 18.10602658623186
158 SocialRL 52.1 26.58347991165466 26.58347991165466
159 SocialRL 38.0 20.639164235481843 20.639164235481843
160 SocialRL 59.5 21.51280867433546 21.51280867433546
161 SocialRL 52.4 29.25505178740306 29.25505178740306
162 SocialRL 42.3 12.619797725762963 12.619797725762963
163 SocialRL 51.8 15.127990444149908 15.127990444149908
164 SocialRL 41.6 17.687199446410954 17.687199446410954
165 SocialRL 43.8 14.973590216091344 14.973590216091344
166 SocialRL 64.3 32.75168448261346 32.75168448261346
167 SocialRL 52.9 17.376791732993173 17.376791732993173
168 SocialRL 47.5 12.552726786430435 12.552726786430435
169 SocialRL 49.5 19.713639542887275 19.713639542887275
170 SocialRL 66.2 35.136298883341716 35.136298883341716
171 SocialRL 40.8 15.159307478545301 15.159307478545301
172 SocialRL 46.6 28.705194207619215 28.705194207619215
173 SocialRL 45.9 34.635548127873186 34.635548127873186
174 SocialRL 63.0 28.693296228989933 28.693296228989933
175 SocialRL 63.4 33.11479238216359 33.11479238216359
176 SocialRL 50.0 24.33420973439179 24.33420973439179
177 SocialRL 58.4 35.12063822786547 35.12063822786547
178 SocialRL 71.5 28.411341383854616 28.411341383854616
179 SocialRL 56.4 27.689316894959685 27.689316894959685
180 SocialRL 49.2 29.759087300593876 29.759087300593876
181 SocialRL 59.2 37.045617319584714 37.045617319584714
182 SocialRL 51.3 41.0756788979153 41.0756788979153
183 SocialRL 53.0 26.50942921111896 26.50942921111896
184 SocialRL 61.5 46.288327106359134 46.288327106359134
185 SocialRL 74.3 36.876566611704426 36.876566611704426
186 SocialRL 60.1 27.81278919748877 27.81278919748877
187 SocialRL 55.5 18.098166930274964 18.098166930274964
188 SocialRL 60.1 32.97450235234553 32.97450235234553
189 SocialRL 76.9 41.39930460666988 41.39930460666988
190 SocialRL 53.3 29.249944870941835 29.249944870941835
191 SocialRL 60.1 32.440910870008224 32.440910870008224
192 SocialRL 56.0 22.43387017276488 22.43387017276488
193 SocialRL 72.1 27.067887487296755 27.067887487296755
194 SocialRL 37.5 15.555969689960188 15.555969689960188
195 SocialRL 52.4 23.022715664919417 23.022715664919417
196 SocialRL 57.5 31.321971520475742 31.321971520475742
197 SocialRL 66.8 32.895808353767215 32.895808353767215
198 SocialRL 57.1 35.482359234943644 35.482359234943644
199 SocialRL 74.5 29.35223752510396 29.35223752510396
200 SocialRL 62.3 26.047509782336036 26.047509782336036
201 SocialRL 45.8 17.782398994115713 17.782398994115713
202 SocialRL 60.9 21.869627188030297 21.869627188030297
203 SocialRL 76.9 25.860028425773233 25.860028425773233
204 SocialRL 57.1 15.17072209148653 15.17072209148653
205 SocialRL 63.3 40.4309786462182 40.4309786462182
206 SocialRL 80.8 37.65131619109396 37.65131619109396
207 SocialRL 59.9 32.93276683134221 32.93276683134221
208 SocialRL 66.1 36.708223138776056 36.708223138776056
209 SocialRL 97.2 40.081971937503745 40.081971937503745
210 SocialRL 88.2 48.625329270648514 48.625329270648514
211 SocialRL 72.5 38.42858784878328 38.42858784878328
212 SocialRL 58.6 39.29619021293254 39.29619021293254
213 SocialRL 94.1 42.93563394936158 42.93563394936158
214 SocialRL 67.6 33.119088559606176 33.119088559606176
215 SocialRL 75.2 23.426223801528707 23.426223801528707
216 SocialRL 96.0 30.316737817816477 30.316737817816477
217 SocialRL 78.2 25.822130052290827 25.822130052290827
218 SocialRL 66.9 45.779601177198536 45.779601177198536
219 SocialRL 100.4 71.82389113380985 71.82389113380985
220 SocialRL 78.9 32.83469619750106 32.83469619750106
221 SocialRL 105.6 44.214190947505415 44.214190947505415
222 SocialRL 67.2 23.98439794087636 23.98439794087636
223 SocialRL 69.0 42.36021834247328 42.36021834247328
224 SocialRL 94.8 43.798848949522345 43.798848949522345
225 SocialRL 85.2 37.136399554611025 37.136399554611025
226 SocialRL 65.5 28.697014877221903 28.697014877221903
227 SocialRL 83.1 33.25948167914731 33.25948167914731
228 SocialRL 120.3 93.29874371822784 93.29874371822784
229 SocialRL 57.6 29.540593306374106 29.540593306374106
230 SocialRL 49.2 38.903930459356786 38.903930459356786
231 SocialRL 100.4 60.3741808343004 60.3741808343004
232 SocialRL 68.2 23.829665953390165 23.829665953390165
233 SocialRL 115.5 59.39378014680427 59.39378014680427
234 SocialRL 56.1 21.78924304434452 21.78924304434452
235 SocialRL 88.8 50.09819334921061 50.09819334921061
236 SocialRL 122.4 54.59584656840133 54.59584656840133
237 SocialRL 80.1 46.89317213101674 46.89317213101674
238 SocialRL 101.5 50.59503977483602 50.59503977483602
239 SocialRL 103.0 46.913950773411045 46.913950773411045
240 SocialRL 150.3 97.49848939417386 97.49848939417386
241 SocialRL 75.8 37.98738783758197 37.98738783758197
242 SocialRL 136.9 85.45530103860013 85.45530103860013
243 SocialRL 74.0 37.45835558752791 37.45835558752791
244 SocialRL 101.7 53.75974039553055 53.75974039553055
245 SocialRL 90.7 43.14235365965058 43.14235365965058
246 SocialRL 102.3 57.57474903877573 57.57474903877573
247 SocialRL 129.8 52.051850436471774 52.051850436471774
248 SocialRL 118.0 44.086148182859766 44.086148182859766
249 SocialRL 128.1 68.55098544286658 68.55098544286658
250 SocialRL 98.2 48.523789627674226 48.523789627674226
251 SocialRL 106.9 51.83331541088898 51.83331541088898
252 SocialRL 105.6 55.32585533904686 55.32585533904686
253 SocialRL 94.0 49.10690003497595 49.10690003497595
254 SocialRL 104.9 29.65635894251084 29.65635894251084
255 SocialRL 91.5 39.23223436835517 39.23223436835517
256 SocialRL 127.9 56.44791214633339 56.44791214633339
257 SocialRL 86.2 46.899593764892195 46.899593764892195
258 SocialRL 155.1 49.19031902455694 49.19031902455694
259 SocialRL 112.5 43.70937236871874 43.70937236871874
260 SocialRL 122.1 72.773238272522 72.773238272522
261 SocialRL 100.3 36.8109192017593 36.8109192017593
262 SocialRL 95.9 51.198100651101136 51.198100651101136
263 SocialRL 103.2 49.62261137138449 49.62261137138449
264 SocialRL 79.0 30.330813530631406 30.330813530631406
265 SocialRL 138.4 46.75010066357371 46.75010066357371
266 SocialRL 143.7 74.38691255437821 74.38691255437821
267 SocialRL 114.0 44.89732672549767 44.89732672549767
268 SocialRL 105.7 30.728566607505098 30.728566607505098
269 SocialRL 97.8 57.70207876330334 57.70207876330334
270 SocialRL 110.4 57.00284227530915 57.00284227530915
271 SocialRL 110.4 63.32178394088381 63.32178394088381
272 SocialRL 116.4 49.88892545081015 49.88892545081015
273 SocialRL 122.1 54.35840226913092 54.35840226913092
274 SocialRL 160.9 72.6493121096427 72.6493121096427
275 SocialRL 101.6 48.43613862610972 48.43613862610972
276 SocialRL 112.6 54.46539118796989 54.46539118796989
277 SocialRL 92.1 41.91955693404786 41.91955693404786
278 SocialRL 96.6 53.87883422788348 53.87883422788348
279 SocialRL 119.9 58.9796762330734 58.9796762330734
280 SocialRL 85.6 36.69627059772824 36.69627059772824
281 SocialRL 111.0 63.6264763443736 63.6264763443736
282 SocialRL 78.5 54.31109446504815 54.31109446504815
283 SocialRL 122.0 39.51619032628768 39.51619032628768
284 SocialRL 119.8 37.95866258861153 37.95866258861153
285 SocialRL 139.8 63.03473139565054 63.03473139565054
286 SocialRL 144.4 54.67223551316847 54.67223551316847
287 SocialRL 143.1 59.551034456208015 59.551034456208015
288 SocialRL 169.6 57.700763706127276 57.700763706127276
289 SocialRL 99.7 41.305950708589414 41.305950708589414
290 SocialRL 168.4 98.22451940691406 98.22451940691406
291 SocialRL 97.4 24.596292328317105 24.596292328317105
292 SocialRL 126.9 47.41315718495172 47.41315718495172
293 SocialRL 158.9 49.01647004246116 49.01647004246116
294 SocialRL 117.1 63.69609330672685 63.69609330672685
295 SocialRL 102.7 35.82103906210245 35.82103906210245
296 SocialRL 114.9 53.494788318164325 53.494788318164325
297 SocialRL 132.3 86.39338490242073 86.39338490242073
298 SocialRL 116.8 57.91865428398075 57.91865428398075
299 SocialRL 158.4 50.43539099989289 50.43539099989289
300 SocialRL 124.0 48.102870202816035 48.102870202816035
301 SocialRL 129.0 42.12219985928193 42.12219985928193
302 SocialRL 130.0 56.96439167482725 56.96439167482725
303 SocialRL 136.2 68.51039777807985 68.51039777807985
304 SocialRL 175.1 71.99684693860421 71.99684693860421
305 SocialRL 174.6 67.52827346688672 67.52827346688672
306 SocialRL 146.4 64.37652139769563 64.37652139769563
307 SocialRL 133.2 32.64834933728341 32.64834933728341
308 SocialRL 131.5 58.866028154148694 58.866028154148694
309 SocialRL 195.3 91.63285473597011 91.63285473597011
310 SocialRL 179.1 46.393941764905485 46.393941764905485
311 SocialRL 157.7 59.21849218848479 59.21849218848479
312 SocialRL 114.1 58.792022962173924 58.792022962173924
313 SocialRL 135.8 43.52294862705239 43.52294862705239
314 SocialRL 108.7 44.858279154910996 44.858279154910996
315 SocialRL 156.2 82.50942289692495 82.50942289692495
316 SocialRL 118.4 50.37046711806071 50.37046711806071
317 SocialRL 163.4 57.18641501280003 57.18641501280003
318 SocialRL 87.2 36.10029783556667 36.10029783556667
319 SocialRL 158.5 54.35735530956748 54.35735530956748
320 SocialRL 116.9 73.17616911548566 73.17616911548566
321 SocialRL 148.0 51.92614648505085 51.92614648505085
322 SocialRL 107.0 47.42270869235478 47.42270869235478
323 SocialRL 161.0 55.621485846455165 55.621485846455165
324 SocialRL 124.9 54.38631375608372 54.38631375608372
325 SocialRL 158.7 77.44303096198219 77.44303096198219
326 SocialRL 133.6 57.70322941374747 57.70322941374747
327 SocialRL 168.7 63.2639753693177 63.2639753693177
328 SocialRL 226.1 98.62120544131425 98.62120544131425
329 SocialRL 140.7 58.183553495310036 58.183553495310036
330 SocialRL 134.0 71.6895923263157 71.6895923263157
331 SocialRL 182.4 45.23324367822034 45.23324367822034
332 SocialRL 184.1 90.70556194882323 90.70556194882323
333 SocialRL 135.0 25.870204721193982 25.870204721193982
334 SocialRL 196.3 72.01502518328365 72.01502518328365
335 SocialRL 156.7 49.9875498685366 49.9875498685366
336 SocialRL 147.4 79.87174992387152 79.87174992387152
337 SocialRL 108.1 69.81302165476224 69.81302165476224
338 SocialRL 139.6 51.94550535407882 51.94550535407882
339 SocialRL 127.9 49.987929364932334 49.987929364932334
340 SocialRL 131.6 39.04435415722189 39.04435415722189
341 SocialRL 123.5 44.30532411196116 44.30532411196116
342 SocialRL 111.7 87.28792942186796 87.28792942186796
343 SocialRL 194.7 81.81285731199088 81.81285731199088
344 SocialRL 115.2 75.18956180131514 75.18956180131514
345 SocialRL 141.9 90.06279306950343 90.06279306950343
346 SocialRL 142.9 87.82492664758787 87.82492664758787
347 SocialRL 92.8 42.820992206832926 42.820992206832926
348 SocialRL 136.9 54.08200286017277 54.08200286017277
349 SocialRL 119.8 38.74023481196133 38.74023481196133
350 SocialRL 95.1 40.89331125399624 40.89331125399624
351 SocialRL 108.0 50.0803931809187 50.0803931809187
352 SocialRL 198.6 64.90038523394351 64.90038523394351
353 SocialRL 177.0 58.55401895340588 58.55401895340588
354 SocialRL 90.0 36.084792696684424 36.084792696684424
355 SocialRL 132.2 32.82508973832237 32.82508973832237
356 SocialRL 150.9 42.77406270991869 42.77406270991869
357 SocialRL 159.1 83.91750760402267 83.91750760402267
358 SocialRL 131.4 61.3853247555568 61.3853247555568
359 SocialRL 193.8 79.23422841719436 79.23422841719436
360 SocialRL 175.3 100.84456716746155 100.84456716746155
361 SocialRL 198.5 93.14215207070471 93.14215207070471
362 SocialRL 124.2 54.64151916304641 54.64151916304641
363 SocialRL 109.6 94.81401039106412 94.81401039106412
364 SocialRL 184.0 81.75541967562528 81.75541967562528
365 SocialRL 136.6 78.86369936240258 78.86369936240258
366 SocialRL 130.6 61.58894962414927 61.58894962414927
367 SocialRL 138.2 63.89187170491465 63.89187170491465
368 SocialRL 113.9 53.466411423272895 53.466411423272895
369 SocialRL 167.0 97.7767877366825 97.7767877366825
370 SocialRL 198.9 68.29244646155011 68.29244646155011
371 SocialRL 169.9 73.93697121069555 73.93697121069555
372 SocialRL 173.3 98.24327543227604 98.24327543227604
373 SocialRL 138.8 43.6871781337494 43.6871781337494
374 SocialRL 135.5 46.71869303296683 46.71869303296683
375 SocialRL 90.3 45.330489007844754 45.330489007844754
376 SocialRL 123.9 66.20498298368666 66.20498298368666
377 SocialRL 103.9 33.47693682720392 33.47693682720392
378 SocialRL 158.5 65.52512200208996 65.52512200208996
379 SocialRL 154.9 101.4640952291296 101.4640952291296
380 SocialRL 88.1 40.527518343730975 40.527518343730975
381 SocialRL 90.3 57.99250642913401 57.99250642913401
382 SocialRL 146.9 67.79130101482035 67.79130101482035
383 SocialRL 148.5 80.86785138765806 80.86785138765806
384 SocialRL 192.1 58.675748344042695 58.675748344042695
385 SocialRL 148.3 80.70453448064372 80.70453448064372
386 SocialRL 201.2 83.41946653047572 83.41946653047572
387 SocialRL 185.9 68.75959974710385 68.75959974710385
388 SocialRL 183.8 82.19729748702724 82.19729748702724
389 SocialRL 154.4 62.45606105723792 62.45606105723792
390 SocialRL 109.8 34.66203337626048 34.66203337626048
391 SocialRL 138.0 55.33854047005855 55.33854047005855
392 SocialRL 160.9 61.44729347058546 61.44729347058546
393 SocialRL 132.2 56.87090341455178 56.87090341455178
394 SocialRL 209.9 101.64715513981095 101.64715513981095
395 SocialRL 191.4 62.730340068295355 62.730340068295355
396 SocialRL 183.9 61.358471532675786 61.358471532675786
397 SocialRL 142.3 61.22972194832392 61.22972194832392
398 SocialRL 160.0 67.40371020531929 67.40371020531929
399 SocialRL 198.5 67.15293712759967 67.15293712759967
400 SocialRL 212.2 90.56970215874391 90.56970215874391
401 SocialRL 155.7 54.0570926858955 54.0570926858955
402 SocialRL 166.5 87.48178862510285 87.48178862510285
403 SocialRL 155.8 67.14131863931709 67.14131863931709
404 SocialRL 161.6 60.84756746687183 60.84756746687183
405 SocialRL 167.5 100.70912896484094 100.70912896484094
406 SocialRL 157.3 82.46874662683902 82.46874662683902
407 SocialRL 201.7 85.05121297780816 85.05121297780816
408 SocialRL 150.1 52.82479910099972 52.82479910099972
409 SocialRL 190.4 97.9353634462142 97.9353634462142
410 SocialRL 215.7 72.39925131291149 72.39925131291149
411 SocialRL 211.8 110.98380658460837 110.98380658460837
412 SocialRL 174.7 78.2878097332715 78.2878097332715
413 SocialRL 164.1 69.43292609846061 69.43292609846061
414 SocialRL 219.6 94.00827531111459 94.00827531111459
415 SocialRL 158.8 49.661780511311626 49.661780511311626
416 SocialRL 244.4 55.30613618569215 55.30613618569215
417 SocialRL 219.3 105.29899174062008 105.29899174062008
418 SocialRL 135.4 37.68581329629089 37.68581329629089
419 SocialRL 175.5 72.09019224218358 72.09019224218358
420 SocialRL 171.3 71.5174186708007 71.5174186708007
421 SocialRL 169.7 71.19573982448964 71.19573982448964
422 SocialRL 201.8 63.938618006391415 63.938618006391415
423 SocialRL 234.6 93.798681922576 93.798681922576
424 SocialRL 244.9 80.22441271509668 80.22441271509668
425 SocialRL 152.2 55.84341309013967 55.84341309013967
426 SocialRL 137.0 39.27180385954255 39.27180385954255
427 SocialRL 145.9 74.23527598761908 74.23527598761908
428 SocialRL 179.9 47.767921993038556 47.767921993038556
429 SocialRL 154.7 64.00922913618398 64.00922913618398
430 SocialRL 137.2 61.92116913512788 61.92116913512788
431 SocialRL 153.2 71.32601503044388 71.32601503044388
432 SocialRL 146.9 53.47173323816201 53.47173323816201
433 SocialRL 158.4 73.70424680304318 73.70424680304318
434 SocialRL 165.9 63.678221414368664 63.678221414368664
435 SocialRL 176.5 61.782731153515904 61.782731153515904
436 SocialRL 149.9 58.18306443322282 58.18306443322282
437 SocialRL 193.3 77.69370558134595 77.69370558134595
438 SocialRL 166.1 62.13040413582102 62.13040413582102
439 SocialRL 185.3 83.82398078324103 83.82398078324103
440 SocialRL 204.6 55.19540689283079 55.19540689283079
441 SocialRL 180.6 85.66191758519898 85.66191758519898
442 SocialRL 129.2 56.1542255046753 56.1542255046753
443 SocialRL 205.4 45.216465145917795 45.216465145917795
444 SocialRL 238.5 58.733752933829216 58.733752933829216
445 SocialRL 197.1 88.54128445521468 88.54128445521468
446 SocialRL 172.9 86.46822889826399 86.46822889826399
447 SocialRL 226.5 107.17755803231415 107.17755803231415
448 SocialRL 162.7 81.92639614451276 81.92639614451276
449 SocialRL 208.8 97.84021008426231 97.84021008426231
450 SocialRL 201.3 105.752905421179 105.752905421179
451 SocialRL 192.5 112.65126115397277 112.65126115397277
452 SocialRL 137.5 75.6413629328306 75.6413629328306
453 SocialRL 109.1 41.8391544400252 41.8391544400252
454 SocialRL 174.2 87.23779360587348 87.23779360587348
455 SocialRL 196.4 90.65783931768318 90.65783931768318
456 SocialRL 208.1 78.89451300579282 78.89451300579282
457 SocialRL 216.7 97.17643249347395 97.17643249347395
458 SocialRL 129.4 50.886606959199895 50.886606959199895
459 SocialRL 160.2 53.00973372767972 53.00973372767972
460 SocialRL 144.4 81.02425450740448 81.02425450740448
461 SocialRL 175.6 46.57019770459768 46.57019770459768
462 SocialRL 144.5 62.60778284161609 62.60778284161609
463 SocialRL 193.9 65.89119787149704 65.89119787149704
464 SocialRL 166.7 52.70219868426955 52.70219868426955
465 SocialRL 164.1 59.609142048558546 59.609142048558546
466 SocialRL 159.3 47.80126943493934 47.80126943493934
467 SocialRL 170.4 67.51633323294666 67.51633323294666
468 SocialRL 132.6 37.435812512316055 37.435812512316055
469 SocialRL 147.0 56.013176331455895 56.013176331455895
470 SocialRL 172.7 21.062338384082995 21.062338384082995
471 SocialRL 150.0 62.19567193158574 62.19567193158574
472 SocialRL 103.6 33.35168231344398 33.35168231344398
473 SocialRL 185.7 53.466943628598536 53.466943628598536
474 SocialRL 129.9 67.49191941783333 67.49191941783333
475 SocialRL 159.6 63.73684480549553 63.73684480549553
476 SocialRL 160.3 56.86527421942583 56.86527421942583
477 SocialRL 130.9 55.6193115575693 55.6193115575693
478 SocialRL 193.7 74.70754701000736 74.70754701000736
479 SocialRL 161.3 49.64291630797774 49.64291630797774
480 SocialRL 229.5 70.84462435550033 70.84462435550033
481 SocialRL 134.0 35.35991668555835 35.35991668555835
482 SocialRL 175.4 71.00907944030537 71.00907944030537
483 SocialRL 110.2 49.075792751167874 49.075792751167874
484 SocialRL 189.3 82.1870556222098 82.1870556222098
485 SocialRL 187.8 31.14210684129129 31.14210684129129
486 SocialRL 187.5 51.84319603866598 51.84319603866598
487 SocialRL 201.1 64.54812518230183 64.54812518230183
488 SocialRL 165.5 66.7697735737189 66.7697735737189
489 SocialRL 199.2 66.71758290922375 66.71758290922375
490 SocialRL 199.9 75.04602498812717 75.04602498812717
491 SocialRL 178.0 75.79591169642272 75.79591169642272
492 SocialRL 165.5 74.6257381383548 74.6257381383548
493 SocialRL 122.6 50.5396587642401 50.5396587642401
494 SocialRL 134.7 69.23839721641353 69.23839721641353
495 SocialRL 130.4 82.3105364955201 82.3105364955201
496 SocialRL 149.8 59.073961726421125 59.073961726421125
497 SocialRL 129.9 41.59929468217748 41.59929468217748
498 SocialRL 125.6 93.19710102792385 93.19710102792385
499 SocialRL 182.7 70.85252317261455 70.85252317261455
500 SocialRL 453.6 54.99570481707509 54.99570481707509
501 SocialRL 462.0 54.89972800903558 54.89972800903558
502 SocialRL 453.8 56.040940660639855 56.040940660639855
503 SocialRL 454.1 48.838118122722356 48.838118122722356
504 SocialRL 454.8 50.835881839423244 50.835881839423244
505 SocialRL 444.0 59.900061680797876 59.900061680797876
506 SocialRL 467.1 37.17296932321554 37.17296932321554
507 SocialRL 485.5 29.956759894720467 29.956759894720467
508 SocialRL 477.8 32.22139460989026 32.22139460989026
509 SocialRL 476.3 46.49360465686801 46.49360465686801

